Identifying a Training-Set Attack's Target Using Renormalized Influence Estimation

Targeted training-set attacks inject malicious instances into the training set to cause a trained model to mislabel one or more specific test instances. This work proposes the task of target identification, which determines whether a specific test instance is the target of a training-set attack. Target identification can be combined with adversarial-instance identification to find (and remove) the attack instances, mitigating the attack with minimal impact on other predictions. Rather than focusing on a single attack method or data modality, we build on influence estimation, which quantifies each training instance's contribution to a model's prediction. We show that existing influence estimators' poor practical performance often derives from their over-reliance on training instances and iterations with large losses. Our renormalized influence estimators fix this weakness; they far outperform the original estimators at identifying influential groups of training examples in both adversarial and non-adversarial settings, even finding up to 100% of adversarial training instances with no clean-data false positives. Target identification then simplifies to detecting test instances with anomalous influence values. We demonstrate our method's effectiveness on backdoor and poisoning attacks across various data domains, including text, vision, and speech, as well as against a gray-box, adaptive attacker that specifically optimizes the adversarial instances to evade our method. Our source code is available at https://github.com/ZaydH/target_identification.

==> plots/data/bd_cifar_aggregate.csv <==
Idx,Group,Initial,CosIn,Final
1,1,0.043,0.982,0.909
2,1,0.048,0.989,0.860
3,1,0.042,1.000,0.999

==> plots/data/bd_cifar_auprc_full.csv <==
Dataset,CosIn,LayIn,TracInCP,TracIn,InfFunc,RepPt,Group
4,0.738,0.805,0.389,0.237,0.132,0.026,1
5,0.951,0.975,0.264,0.130,0.170,0.021,1
6,0.832,0.916,0.359,0.207,0.042,0.028,1
1,0.977,0.987,0.742,0.435,0.051,0.033,2
2,0.992,0.996,0.552,0.255,0.088,0.022,2
3,0.999,1.000,0.809,0.426,0.062,0.030,2


==> plots/data/bd_cifar_autoimmune_auprc.csv <==
X,CosIn-False,CosIn-True,Layer-False,Layer-True,Grp
1,0.660,0.981,0.549,0.983,2
2,0.937,0.984,0.935,0.971,2
3,0.987,0.999,0.995,1.000,2

==> plots/data/bd_cifar_bottom_filt.csv <==
Method,x,All,Bottom100,Diff
CosIn,5,0.991,0.730,0.262
Layer,4,0.996,0.870,0.126
TracInCP,3,0.686,0.048,0.638
TracIn,2,0.474,0.013,0.461
InfFunc,1,0.316,0.011,0.305
RepPt,0,0.120,0.013,0.107

==> plots/data/bd_cifar_cnt_sweep.csv <==
%Poison,CosIn,Layer,TracInCP,TracIn,Inf.-Func,Rep.-Pt
1,0.817,0.843,0.528,0.310,0.047,0.020
1.5,0.915,0.946,0.519,0.282,0.091,0.027
2.5,0.948,0.973,0.479,0.280,0.156,0.040
5,0.984,0.992,0.540,0.322,0.238,0.071

==> plots/data/bd_cifar_detect_full.csv <==
X,CosIn,Layerwise,Max-KNN,Min-KNN,Most-Certain,Least-Certain,Random,Grp
4,0.925,0.970,0.938,0.063,0.662,0.095,0.155,1
5,0.987,0.992,0.849,0.070,0.631,0.099,0.135,1
6,0.782,0.979,0.300,0.097,0.119,0.153,0.141,1
1,0.998,0.998,0.996,0.065,0.475,0.101,0.135,2
2,0.999,0.998,0.987,0.062,0.263,0.105,0.116,2
3,0.987,1.000,0.429,0.275,0.092,0.192,0.142,2

==> plots/data/bd_speech_auprc_full.csv <==
Idx,CosIn,LayIn,TracInCP,TracIn,Inf-Func,Rep-Pt
1,0.999,1.000,0.642,0.458,0.807,0.143
2,0.985,0.969,0.417,0.303,0.763,0.069
3,0.969,0.919,0.769,0.595,0.735,0.119
4,0.999,0.998,0.787,0.630,0.847,0.106
5,1.000,0.999,0.510,0.358,0.718,0.106
6,0.977,0.986,0.791,0.506,0.698,0.064
7,0.876,0.911,0.301,0.255,0.350,0.060
8,0.985,0.989,0.868,0.630,0.730,0.091
9,0.993,0.998,0.898,0.620,0.696,0.061
10,0.983,0.975,0.446,0.317,0.655,0.052

==> plots/data/bd_speech_bottom_filt.csv <==
Method,x,All,Bottom10Percent,Diff
CosIn,5,0.991,0.894,0.097
Layer,4,0.976,0.766,0.210
TracInCP,3,0.650,0.134,0.516
TracIn,2,0.474,0.020,0.454
InfFunc,1,0.681,0.129,0.552
RepPt,0,0.076,0.008,0.068

==> plots/data/bd_speech_cnt_sweep_auprc.csv <==
X,CosIn,Layer,TracInCP,TracIn,Inf. Func.,Rep. Pt.
30,0.977,0.974,0.643,0.467,0.700,0.087
27,0.988,0.972,0.677,0.487,0.693,0.076
25,0.990,0.964,0.682,0.506,0.642,0.076
22,0.986,0.956,0.701,0.532,0.623,0.067
20,0.980,0.957,0.685,0.545,0.532,0.065
17,0.985,0.960,0.694,0.568,0.522,0.066
15,0.986,0.954,0.768,0.657,0.547,0.083
12,0.974,0.939,0.772,0.674,0.507,0.122
10,0.968,0.922,0.769,0.701,0.569,0.209


==> plots/data/bd_speech_cnt_sweep_detect.csv <==
X,CosIn,Layer,Max-KNN,Min-KNN,Most-Certain,Least-Certain,Random
10,0.801,0.742,0.023,0.440,0.080,0.121,0.070
15,0.778,0.719,0.023,0.323,0.047,0.160,0.050
20,0.885,0.828,0.025,0.195,0.032,0.331,0.064
25,0.873,0.800,0.033,0.243,0.031,0.265,0.069
30,0.961,0.897,0.094,0.095,0.034,0.222,0.063

==> plots/data/bd_speech_detect_full.csv <==
X,CosIn,Layerwise,Max-KNN,Min-KNN,Most-Certain,Least-Certain,Random,Group
1,1.000,1.000,0.156,0.030,0.177,0.040,0.067,1
2,0.923,0.795,0.034,0.158,0.267,0.028,0.059,1
3,0.981,0.981,0.047,0.110,0.179,0.032,0.047,1
4,1.000,1.000,0.107,0.034,0.206,0.037,0.062,2
5,1.000,1.000,0.040,0.076,0.225,0.027,0.072,2

==> plots/data/cifar_vs_mnist_loss_trend.csv <==
Epoch,Clean-25per,Clean-Median,Clean-75per,Adv-25per,Adv-Median,Adv-75per,med-grad-norm-ratio
0.133,3.61E-01,5.82E-01,9.55E-01,1.09E+00,1.14E+00,1.17E+00,1.516
0.300,1.62E-02,7.73E-02,2.67E-01,2.36E-02,4.66E-02,7.90E-02,1.003
0.467,1.41E-03,1.78E-02,1.28E-01,1.34E-05,4.26E-05,9.55E-05,0.003921
0.633,6.01E-04,1.27E-02,1.04E-01,1.03E-05,4.16E-05,1.32E-04,0.00543
0.800,3.16E-04,3.27E-03,3.10E-02,4.74E-05,2.42E-04,8.61E-04,0.1334
0.967,5.44E-04,6.75E-03,5.54E-02,1.02E-09,2.37E-09,9.15E-09,0.000000539
1.133,9.72E-06,5.65E-03,2.11E-01,2.54E-06,7.65E-06,4.05E-05,0.001827
1.300,2.47E-04,7.46E-03,6.18E-02,2.96E-06,8.51E-06,2.92E-05,0.001934
1.467,9.83E-05,4.22E-03,5.76E-02,1.29E-05,4.99E-05,1.44E-04,0.01558
1.633,7.34E-05,7.98E-04,8.78E-03,1.08E-08,3.82E-08,1.69E-07,0.00006483
1.800,3.96E-05,1.19E-03,2.06E-02,2.92E-05,1.61E-04,7.96E-04,0.173
1.967,3.85E-04,4.26E-03,4.23E-02,1.96E-06,8.41E-06,3.07E-05,0.003138
2.133,3.23E-06,1.25E-04,1.66E-02,6.60E-04,5.75E-03,3.00E-02,55.7
2.300,1.67E-04,1.73E-03,2.39E-02,1.04E-04,2.32E-04,5.75E-04,0.104
2.467,4.07E-05,1.32E-03,2.83E-02,6.34E-06,3.17E-05,1.10E-04,0.02349
2.633,9.17E-05,1.36E-03,1.40E-02,4.52E-05,1.96E-04,9.52E-04,0.1503
2.800,1.09E-04,1.13E-03,1.25E-02,4.59E-08,1.87E-07,1.17E-06,0.0001976
2.967,2.18E-05,5.50E-04,1.09E-02,1.61E-05,4.63E-05,1.97E-04,0.0833
3.133,4.78E-04,4.09E-03,3.26E-02,4.22E-03,6.49E-03,1.03E-02,1.472
3.300,5.86E-05,8.39E-04,1.90E-02,2.24E-03,4.37E-03,9.06E-03,3.813
3.467,6.95E-06,1.04E-04,4.45E-03,1.98E-03,4.68E-03,1.31E-02,42.02
3.633,1.12E-05,2.17E-04,3.63E-03,4.09E-05,2.32E-04,9.63E-04,0.9664
3.800,2.20E-06,5.82E-05,2.20E-03,7.43E-11,2.97E-10,2.29E-09,0.000004834
3.967,3.68E-05,2.34E-03,6.84E-02,5.42E-07,1.82E-06,9.25E-06,0.0009947
4.133,5.00E-05,5.76E-04,6.27E-03,1.03E-03,2.07E-03,5.03E-03,3.745
4.300,1.35E-04,1.21E-03,1.02E-02,3.93E-06,1.21E-05,3.73E-05,0.01207
4.467,5.50E-05,6.51E-04,8.62E-03,3.08E-05,8.83E-05,2.38E-04,0.1257
4.633,2.42E-05,4.09E-04,5.51E-03,1.47E-06,4.83E-06,1.77E-05,0.01246
4.800,8.33E-06,1.38E-04,2.32E-03,5.78E-08,1.91E-07,7.59E-07,0.001491
4.967,2.65E-05,6.60E-04,1.01E-02,9.94E-07,2.99E-06,8.51E-06,0.004544
5.133,4.13E-06,7.49E-05,1.52E-03,4.49E-04,1.18E-03,2.77E-03,13.8
5.300,1.60E-06,3.13E-05,7.07E-04,1.09E-05,3.59E-05,8.83E-05,1.058
5.467,5.46E-07,1.83E-05,1.46E-03,2.56E-04,1.43E-03,5.47E-03,62.84
5.633,2.01E-05,2.94E-04,4.38E-03,1.01E-04,3.13E-04,1.24E-03,0.923
5.800,1.36E-05,2.23E-04,3.15E-03,7.21E-05,2.22E-04,5.13E-04,0.8732
5.967,1.22E-06,2.96E-05,6.78E-04,2.41E-06,7.00E-06,2.80E-05,0.1918
6.133,9.82E-06,1.94E-04,2.80E-03,2.21E-04,7.17E-04,2.65E-03,3.66
6.300,5.48E-07,1.45E-05,5.21E-04,8.14E-06,5.47E-05,1.86E-04,3.14
6.467,2.52E-06,5.74E-05,9.63E-04,1.17E-05,5.29E-05,2.92E-04,0.825
6.633,1.69E-07,5.82E-06,1.77E-04,7.63E-08,4.38E-07,1.88E-06,0.05749
6.800,3.60E-07,1.58E-05,6.31E-04,5.32E-07,3.80E-06,1.49E-05,0.2145
6.967,7.62E-07,2.64E-05,8.28E-04,4.11E-07,2.05E-06,5.89E-06,0.08137
7.133,8.72E-07,2.46E-05,6.38E-04,1.02E-06,5.48E-06,2.84E-05,0.2403
7.300,1.07E-06,2.86E-05,7.03E-04,1.43E-06,8.88E-06,3.34E-05,0.3264
7.467,4.55E-07,1.27E-05,3.62E-04,3.52E-06,1.80E-05,7.15E-05,1.261
7.633,6.17E-07,1.62E-05,3.74E-04,1.10E-06,4.33E-06,1.82E-05,0.2634
7.800,4.43E-07,1.12E-05,3.12E-04,2.04E-06,7.37E-06,2.21E-05,0.6602
7.967,1.97E-07,5.42E-06,1.96E-04,3.01E-05,1.13E-04,4.62E-04,19.5
8.133,2.45E-07,6.70E-06,2.09E-04,1.57E-06,5.86E-06,2.11E-05,0.805
8.300,1.56E-07,4.99E-06,1.79E-04,8.29E-07,3.40E-06,1.27E-05,0.6125
8.467,1.44E-07,4.69E-06,1.50E-04,3.68E-07,1.40E-06,5.54E-06,0.2602
8.633,1.43E-07,4.98E-06,1.54E-04,3.35E-07,1.34E-06,5.54E-06,0.2477
8.800,1.30E-07,4.38E-06,1.44E-04,2.99E-07,1.24E-06,5.61E-06,0.2541
8.967,1.06E-07,3.71E-06,1.24E-04,2.03E-07,9.89E-07,4.13E-06,0.2378


==> plots/data/hyperparam-cutoff_trend_bd_cifar.csv <==
Kappa,CosIn,LayIn
1,0.863,0.939
2,0.906,0.973
3,0.919,0.981
4,0.928,0.985
5,0.935,0.987
10,0.946,0.990
15,0.951,0.990
20,0.955,0.991
25,0.957,0.991
35,0.958,0.991
50,0.960,0.990

==> plots/data/hyperparam-cutoff_trend_pois_nlp.csv <==
Kappa,CosIn,LayIn
1,0.975,0.990
2,0.965,0.989
3,0.968,0.988
4,0.962,0.988
5,0.965,0.989
10,0.977,0.989
15,0.969,0.987
20,0.963,0.987
25,0.956,0.987
35,0.910,0.960
50,0.792,0.787
100,0.179,0.161

==> plots/data/inf_filt_inf-func.csv <==
Per-Filter,Baseline,Normed,Layerwise,Random
30,0.637,0.640,0.694,0.118
20,0.602,0.629,0.677,0.129
10,0.543,0.630,0.711,0.117
5,0.497,0.654,0.740,0.136
1,0.295,0.534,0.576,0.167
0,0.134,0.134,0.134,0.134

==> plots/data/inf_filt_tracin.csv <==
Per-Filter,TracIn,TracInCP,GAS,GAS-L,Random
30,0.623,0.660,0.914,0.897,0.118
20,0.596,0.608,0.916,0.922,0.129
10,0.571,0.596,0.840,0.909,0.117
5,0.503,0.567,0.706,0.818,0.136
1,0.318,0.425,0.441,0.536,0.167
0,0.134,0.134,0.134,0.134,0.134

==> plots/data/joint_opt_auprc_0.csv <==
X,CosIn0,Layer0,CosIn,Layer,TracInCP,TracIn,Inf-Func,Rep-Pt
1,0.567,0.418,0.766,0.690,0.275,0.085,0.081,0.032
2,0.663,0.532,0.660,0.560,0.272,0.098,0.035,0.017
3,0.755,0.680,0.827,0.787,0.393,0.135,0.079,0.020
4,0.610,0.477,0.669,0.617,0.243,0.119,0.059,0.018

==> plots/data/joint_opt_auprc_1E-2.csv <==
X,CosIn0,Layer0,CosIn,Layer,TracInCP,TracIn,Inf-Func,Rep-Pt
1,0.611,0.470,0.646,0.590,0.282,0.093,0.067,0.026
2,0.708,0.553,0.558,0.479,0.180,0.072,0.030,0.014
3,0.823,0.753,0.858,0.818,0.404,0.173,0.077,0.021
4,0.790,0.625,0.660,0.640,0.189,0.106,0.063,0.022

==> plots/data/joint_opt_detect_0.csv <==
X,CosIn,Layerwise,Max-KNN,Min-KNN,Most-Certain,Least-Certain,Random
1,0.789,0.350,0.357,0.011,0.082,0.014,0.025
2,0.944,0.481,0.299,0.011,0.050,0.012,0.019
3,0.958,0.806,0.538,0.013,0.171,0.012,0.115
4,0.750,0.393,0.339,0.013,0.154,0.012,0.027

==> plots/data/joint_opt_detect_1E-2.csv <==
X,CosIn,Layerwise,Max-KNN,Min-KNN,Most-Certain,Least-Certain,Random
1,0.775,0.204,0.422,0.010,0.046,0.012,0.088
2,0.875,0.321,0.400,0.012,0.211,0.011,0.025
3,0.784,0.586,0.387,0.010,0.108,0.012,0.076
4,0.681,0.376,0.395,0.022,0.125,0.011,0.021

==> plots/data/layer_trend.csv <==
Ep,1p-Layer1,1p-Linear,Blend-Layer1,Blend-Linear
0,0.2249133111,17.49891086,0.2402255552,16.82741232
0.2,1.816914207,16.41359828,1.699095697,16.0209663
0.4,7.654493835,10.08020367,7.266859808,8.639254217
0.6,8.884023138,13.27632634,9.466740028,10.52475204
0.8,8.954745597,18.11833396,11.1773914,13.19148696
1,9.900050084,24.08085072,13.50618785,17.29039254
1.2,9.22224696,30.14747434,16.98341473,18.22504122
1.4,10.64975081,33.44904031,18.42167854,23.98647663
1.6,14.00175161,35.35208087,20.68159243,26.99651612
1.8,13.00277198,43.62137643,24.13289703,30.65477975
2,13.5666948,47.44014199,29.36846179,27.00390217
2.2,17.09140063,44.59367212,38.67435419,23.15895361
2.4,16.69327248,48.97009516,35.79941692,27.79976791
2.6,15.5702739,51.29269604,39.56034893,27.44664944
2.8,18.08409491,51.45809693,40.62336297,26.78374681
3,18.55154307,53.6903754,46.51451186,25.29544278
3.2,17.86639533,53.58973594,54.1655279,18.91835731
3.4,18.09194995,54.45715366,49.49894996,21.40749956
3.6,18.38484818,56.58024034,47.15885125,24.57393849
3.8,18.16614852,55.92738664,54.06143814,18.95845282
4,21.55875579,54.60920543,54.57592583,19.79809683
4.2,20.16126372,54.18894703,56.76015137,17.97175149
4.4,20.55291646,53.67773584,56.52225255,17.15444864
4.6,20.1706637,54.88232792,55.06815456,18.12619786
4.8,20.11276218,53.58157163,57.04944818,16.7477923
5,19.85175233,54.14663711,57.80052024,16.97034986
5.2,23.65260402,50.46248463,60.80839785,13.02571089
5.4,21.0723677,53.41298299,56.41776913,15.42886697
5.6,20.03909062,52.93466467,57.95781123,14.1688529
5.8,21.05171256,50.8624716,61.23541788,12.53174404
6,21.25496215,50.61911923,60.14295466,13.44842065
6.2,21.91680001,48.70021567,56.81348732,15.03915102
6.4,21.92017943,48.16661332,57.88669064,13.97592495
6.6,22.21028146,45.93319739,58.2000249,12.98548871
6.8,23.6011663,44.04657925,62.27392096,10.13336404
7,22.77975457,44.64412625,60.79470184,11.29272885
7.2,23.09295656,42.94932843,60.59600374,10.32182679
7.4,23.44853532,41.27442787,61.00468386,10.15539112
7.6,22.57742994,41.45240369,59.89416003,10.49565015
7.8,22.64508491,40.381426,59.23609014,10.41485517

==> plots/data/loss_norm_only.csv <==
X,CosIn,CosIn-LD,TracInCP,InfFunc-Renorm,InfFunc-LD,InfFunc,Grp,Desc
1,0.977,0.998,0.309,0.215,0.023,0.029,0,CvM
2,0.977,0.971,0.643,0.979,0.967,0.700,1,Speech
3,0.914,0.892,0.507,0.328,0.399,0.088,1,CIFAR
4,0.998,0.480,0.200,0.243,0.001,0.004,2,NLP


==> plots/data/main_detect.csv <==
X,CosIn,Layerwise,Max-KNN,Min-KNN,Most-Certain,Least-Certain,Random,Grp,Desc
1,0.981,0.955,0.077,0.081,0.211,0.033,0.061,1,Speech
2,0.946,0.990,0.750,0.105,0.374,0.124,0.137,1,CIFAR
3,0.977,0.989,0.011,0.318,0.022,0.025,0.038,2,NLP
4,0.828,0.484,0.004,0.158,0.003,0.012,0.012,2,CIFAR

==> plots/data/main_ident.csv <==
X,CosIn,Layer,TracInCP,TracIn,Inf. Func.,Rep. Pt.,DeepKNN,TracIn-Sim,TracIn-Sim-L,InfFunc-Sim,InfFunc-Sim-L,RepPt-Sim,Grp,Desc
1,0.977,0.974,0.643,0.467,0.700,0.087,0,0.978,0.978,0.979,0.978,0.910,1,Speech
2,0.915,0.946,0.519,0.282,0.091,0.027,0,0.706,0.762,0.341,0.300,0.679,1,CIFAR
3,0.998,0.999,0.200,0.081,0.004,0.001,0,0.470,0.488,0.243,0.949,0.646,2,NLP
4,0.834,0.707,0.523,0.210,0.112,0.025,0.087,0.256,#DIV/0!,0.506,0.775,0.032,2,CIFAR

==> plots/data/norm_cifar_cdf.csv <==
"cl","adv"
-3.0245624,-0.3845858
-2.9546807,-0.3520316
-2.6795547,-0.32338074
-2.6013157,-0.20739952
-2.465572,-0.20474343
-2.4598286,-0.16248229
-2.4107182,-0.1536899
-2.4078975,-0.14923994
-2.3892624,-0.14918739
-2.3732805,-0.12237485
-2.3674269,-0.12000587
-2.361446,-0.065060854
-2.332564,-0.022918414
-2.3271341,-0.016403459
-2.3118918,0.010594576
-2.2750673,0.02201283
-2.2506993,0.027375162
-2.2378516,0.03577969
-2.1903431,0.052575607
-2.1849508,0.067551814
-2.175863,0.09469439
-2.1664698,0.11422217
-2.1560442,0.1636612
-2.1474252,0.1832516
-2.1241534,0.21996294
-2.1220145,0.23201828
-2.1195936,0.2370313
-2.1046283,0.23968214
-2.0919664,0.26545987
-2.0893605,0.27572596
-2.0873168,0.3017617
-2.0787113,0.30682945
-2.0560262,0.3432495
-2.0304143,0.44482175
-2.0116258,0.47045845
-2.0114071,0.51590323
-1.9950849,0.53446215
-1.9925519,0.5400568
-1.9922783,0.5464772
-1.990214,0.6257574
-1.9851191,0.63384783
-1.9834257,0.6459755
-1.9826325,0.70798445
-1.9808526,0.7152782
-1.9735867,0.73731273
-1.969976,0.90502614
-1.9681836,0.93365973
-1.9660376,1.1366277
-1.9656298,1.3354968
-1.9638712,1.3520347
-1.9600798,
-1.9567919,
-1.9420986,
-1.9245112,
-1.9226933,
-1.9156797,
-1.9125599,
-1.9040334,
-1.9040128,
-1.899684,
-1.8996831,
-1.8961295,
-1.8944682,
-1.8906168,
-1.8787131,
-1.8785067,
-1.8730823,
-1.8723165,
-1.8708879,
-1.8642048,
-1.8636528,
-1.8608798,
-1.8589083,
-1.858572,
-1.8521454,
-1.8491359,
-1.8465937,
-1.8450162,
-1.8449197,
-1.8385642,
-1.8347731,
-1.8303221,
-1.8273588,
-1.8223822,
-1.8153745,
-1.8151441,
-1.813283,
-1.8088427,
-1.8056506,
-1.8047218,
-1.8015194,
-1.7873032,
-1.7865726,
-1.7829059,
-1.7767034,
-1.7731756,
-1.7728882,
-1.7669407,
-1.7632394,
-1.7533143,
-1.749549,
-1.7478745,
-1.7460892,
-1.7460346,
-1.7439718,
-1.7414813,
-1.7253747,
-1.7228432,
-1.720745,
-1.70649,
-1.7045162,
-1.702105,
-1.6989766,
-1.6985905,
-1.6947522,
-1.6911572,
-1.68912,
-1.6851927,
-1.6843708,
-1.6816465,
-1.678225,
-1.6766915,
-1.6760967,
-1.6735352,
-1.6688831,
-1.668358,
-1.6667488,
-1.6666563,
-1.6626045,
-1.6607302,
-1.6607147,
-1.6589988,
-1.6585503,
-1.6526418,
-1.6521409,
-1.6471082,
-1.6458344,
-1.64544,
-1.6452197,
-1.6446536,
-1.6437486,
-1.6427797,
-1.6408921,
-1.6389165,
-1.6382849,
-1.6381217,
-1.6353434,
-1.6349232,
-1.6312997,
-1.627981,
-1.6198052,
-1.6192851,
-1.6166342,
-1.6142467,
-1.6115072,
-1.6103333,
-1.6062059,
-1.6016579,
-1.5983292,
-1.5979111,
-1.597819,
-1.5966195,
-1.5958985,
-1.5956733,
-1.594992,
-1.5933952,
-1.592327,
-1.5887828,
-1.5832663,
-1.579561,
-1.5770407,
-1.5737919,
-1.572412,
-1.5695237,
-1.5652717,
-1.5633467,
-1.5627,
-1.5607955,
-1.5599399,
-1.5584414,
-1.5576974,
-1.5543723,
-1.5504565,
-1.5478243,
-1.5477899,
-1.5459689,
-1.5449266,
-1.5423687,
-1.5383809,
-1.5378846,
-1.5360801,
-1.5359762,
-1.5345486,
-1.533826,
-1.5316869,
-1.5290221,
-1.5270532,
-1.5243495,
-1.5200617,
-1.5186273,
-1.5111189,
-1.5109379,
-1.5104547,
-1.509956,
-1.5097258,
-1.508421,
-1.50717,
-1.5070281,
-1.5040808,
-1.500765,
-1.5004448,
-1.5000471,
-1.49546,
-1.4952735,
-1.4949156,
-1.4929888,
-1.4911715,
-1.4900898,
-1.4855213,
-1.4809959,
-1.480472,
-1.4790862,
-1.4772905,
-1.4732306,
-1.4727974,
-1.4720222,
-1.4712096,
-1.4683484,
-1.4671057,
-1.4668002,
-1.4632733,
-1.4619945,
-1.4618504,
-1.4617682,
-1.4614825,
-1.461405,
-1.4576219,
-1.4569962,
-1.4563314,
-1.4545938,
-1.4514054,
-1.450683,
-1.450607,
-1.4495503,
-1.449312,
-1.4486378,
-1.4486004,
-1.4485329,
-1.4479675,
-1.4462799,
-1.4457477,
-1.4434906,
-1.4419852,
-1.4414762,
-1.440999,
-1.4397609,
-1.4365164,
-1.4362361,
-1.4308128,
-1.4301925,
-1.4295634,
-1.4283429,
-1.4272637,
-1.4260379,
-1.4245242,
-1.4215376,
-1.4213574,
-1.4195102,
-1.4187081,
-1.4151398,
-1.4150854,
-1.4150559,
-1.4150003,
-1.4130967,
-1.4102901,
-1.4092274,
-1.4079648,
-1.4068735,
-1.4028151,
-1.4021364,
-1.4003246,
-1.4002407,
-1.3983189,
-1.3969495,
-1.3959856,
-1.3944196,
-1.3895688,
-1.3874922,
-1.3867073,
-1.3834621,
-1.3817205,
-1.3780419,
-1.3777524,
-1.3760093,
-1.3719026,
-1.3716224,
-1.3695905,
-1.3686591,
-1.3680614,
-1.3673865,
-1.3640648,
-1.3603419,
-1.3595618,
-1.3586338,
-1.357042,
-1.355647,
-1.3550181,
-1.3528776,
-1.3522521,
-1.3500327,
-1.3486285,
-1.347894,
-1.3476408,
-1.3472676,
-1.3439497,
-1.3406241,
-1.3401865,
-1.3395761,
-1.3368418,
-1.336746,
-1.3355858,
-1.3346643,
-1.334108,
-1.3340425,
-1.3326168,
-1.3323157,
-1.3318387,
-1.3316164,
-1.3312057,
-1.3311083,
-1.3310174,
-1.3297752,
-1.3277696,
-1.3270974,
-1.3259233,
-1.322572,
-1.3225386,
-1.3213153,
-1.3212715,
-1.3207161,
-1.3190769,
-1.3172805,
-1.3168323,
-1.3147572,
-1.3147011,
-1.3143913,
-1.31399,
-1.313741,
-1.3128251,
-1.31068,
-1.3086566,
-1.3083478,
-1.3074749,
-1.307311,
-1.3070885,
-1.3066207,
-1.3064146,
-1.3062155,
-1.3044072,
-1.3033715,
-1.3011926,
-1.3011434,
-1.2998388,
-1.2992504,
-1.2991761,
-1.2986617,
-1.2980176,
-1.2963288,
-1.2959845,
-1.2929082,
-1.2915169,
-1.2880708,
-1.2873187,
-1.2869861,
-1.2857224,
-1.2835212,
-1.282627,
-1.2798253,
-1.278153,
-1.2770897,
-1.2757301,
-1.2744912,
-1.2739023,
-1.2732713,
-1.271758,
-1.27108,
-1.2701131,
-1.2698137,
-1.2673537,
-1.2666979,
-1.2659081,
-1.2657897,
-1.2648077,
-1.2646132,
-1.2642468,
-1.2632784,
-1.2573874,
-1.2563747,
-1.2556487,
-1.2549961,
-1.2547855,
-1.252031,
-1.2490728,
-1.2487148,
-1.2482371,
-1.2458324,
-1.245812,
-1.244983,
-1.2440734,
-1.2435504,
-1.2431866,
-1.2426249,
-1.2425592,
-1.2410452,
-1.2357118,
-1.2344841,
-1.2341228,
-1.2320571,
-1.2317977,
-1.2277958,
-1.2249963,
-1.2228501,
-1.2223436,
-1.2214822,
-1.2205775,
-1.2185105,
-1.2179428,
-1.2172216,
-1.2171816,
-1.216525,
-1.2151034,
-1.2149892,
-1.2147447,
-1.2133291,
-1.2123696,
-1.2107073,
-1.209965,
-1.2097667,
-1.2095898,
-1.209,
-1.2085366,
-1.2032053,
-1.2025149,
-1.1989926,
-1.198537,
-1.1978023,
-1.1955056,
-1.1944553,
-1.1938251,
-1.1931719,
-1.1930745,
-1.1888115,
-1.187214,
-1.1868409,
-1.1860145,
-1.1857042,
-1.1837461,
-1.1829691,
-1.1819538,
-1.1814369,
-1.1806117,
-1.1803014,
-1.1800051,
-1.1796474,
-1.1760827,
-1.1750706,
-1.1747867,
-1.1737937,
-1.1730952,
-1.1718233,
-1.1699135,
-1.1659349,
-1.1634415,
-1.1629317,
-1.1613092,
-1.1610364,
-1.1607546,
-1.1579875,
-1.1575996,
-1.1555464,
-1.1550453,
-1.1549172,
-1.1542904,
-1.1509228,
-1.1468697,
-1.1467048,
-1.1432219,
-1.1400571,
-1.1394358,
-1.1389651,
-1.1384529,
-1.1371316,
-1.1347797,
-1.134641,
-1.1333753,
-1.130319,
-1.1295933,
-1.1293356,
-1.128521,
-1.1264362,
-1.1262826,
-1.125515,
-1.1226541,
-1.1221423,
-1.1219611,
-1.1219491,
-1.1212895,
-1.1204349,
-1.1191441,
-1.1175553,
-1.1163663,
-1.1157374,
-1.1140871,
-1.1133435,
-1.1098138,
-1.1089811,
-1.108702,
-1.106181,
-1.1040052,
-1.1035805,
-1.1032476,
-1.1027851,
-1.1023538,
-1.0983857,
-1.0966185,
-1.0955967,
-1.0948306,
-1.0911244,
-1.0909102,
-1.0894696,
-1.087592,
-1.0870502,
-1.0864911,
-1.0857993,
-1.0855229,
-1.0845588,
-1.0839195,
-1.0830318,
-1.0830175,
-1.0822632,
-1.0820665,
-1.0816356,
-1.0810322,
-1.0808736,
-1.080258,
-1.0800905,
-1.0799551,
-1.0794462,
-1.0792918,
-1.0787822,
-1.0784636,
-1.078196,
-1.0778008,
-1.0776427,
-1.077554,
-1.0768641,
-1.0765687,
-1.0759559,
-1.0747765,
-1.0714571,
-1.0708469,
-1.0707029,
-1.0706689,
-1.0700529,
-1.06982,
-1.0696137,
-1.0691352,
-1.0685332,
-1.0682917,
-1.0672866,
-1.0661414,
-1.0645105,
-1.0629085,
-1.0620874,
-1.0619109,
-1.0615509,
-1.060518,
-1.0592113,
-1.0584236,
-1.055238,
-1.0546412,
-1.0543984,
-1.0542117,
-1.0537949,
-1.0525953,
-1.0515566,
-1.0513301,
-1.0504103,
-1.0486392,
-1.0472913,
-1.0461416,
-1.0452396,
-1.0445355,
-1.0437199,
-1.0434164,
-1.0426418,
-1.0423799,
-1.0399927,
-1.0397555,
-1.0395025,
-1.0391958,
-1.0387341,
-1.0350522,
-1.0345057,
-1.0342394,
-1.0341713,
-1.033186,
-1.0327916,
-1.0322447,
-1.0314603,
-1.0302154,
-1.0296301,
-1.0294449,
-1.0268552,
-1.026399,
-1.0261227,
-1.0260272,
-1.0233214,
-1.0202553,
-1.0180289,
-1.017943,
-1.0176435,
-1.0174367,
-1.0165392,
-1.0164392,
-1.0159891,
-1.015779,
-1.0144869,
-1.0138398,
-1.0132976,
-1.0113318,
-1.0092063,
-1.0084724,
-1.0082778,
-1.006535,
-1.0041991,
-1.0038083,
-1.0031966,
-1.0029432,
-1.0015641,
-1.0015348,
-1.0010679,
-1.0007126,
-0.9999205,
-0.9989893,
-0.9984766,
-0.9981606,
-0.9978612,
-0.9975134,
-0.99728763,
-0.9972548,
-0.9971961,
-0.99645233,
-0.99547714,
-0.99469656,
-0.9938602,
-0.9928591,
-0.99175006,
-0.99035525,
-0.9901301,
-0.99011874,
-0.988677,
-0.9874129,
-0.9860139,
-0.98375994,
-0.98335236,
-0.9830387,
-0.9827871,
-0.9819032,
-0.9799278,
-0.9795745,
-0.97946876,
-0.9785577,
-0.9783203,
-0.97712976,
-0.976176,
-0.97476256,
-0.974406,
-0.9736977,
-0.9717644,
-0.9699304,
-0.96914136,
-0.9684403,
-0.96747255,
-0.9661898,
-0.96511054,
-0.9650766,
-0.96424615,
-0.9639715,
-0.9633905,
-0.9613912,
-0.96028394,
-0.95807177,
-0.9575757,
-0.9573309,
-0.9563335,
-0.95609194,
-0.95543253,
-0.9537843,
-0.9527311,
-0.95191747,
-0.9509028,
-0.94955117,
-0.94868565,
-0.9486732,
-0.94853145,
-0.948238,
-0.94763243,
-0.94722027,
-0.94699824,
-0.94659215,
-0.94642705,
-0.94438416,
-0.94403595,
-0.9439983,
-0.943276,
-0.9419771,
-0.9403442,
-0.93928224,
-0.938941,
-0.9375913,
-0.93721634,
-0.9348877,
-0.9348366,
-0.9315271,
-0.9313254,
-0.9311742,
-0.9311593,
-0.9310735,
-0.9288464,
-0.9282457,
-0.92804444,
-0.9242697,
-0.9233735,
-0.92278636,
-0.92277604,
-0.9212684,
-0.9212579,
-0.9211942,
-0.92079514,
-0.92043316,
-0.9196239,
-0.9190591,
-0.91897327,
-0.9188458,
-0.91796607,
-0.91746455,
-0.9168927,
-0.9165828,
-0.9164168,
-0.9158562,
-0.9146961,
-0.91403514,
-0.91391337,
-0.9131738,
-0.9121609,
-0.9108924,
-0.9091875,
-0.9069983,
-0.9065883,
-0.90642935,
-0.904547,
-0.90427977,
-0.90408134,
-0.90373164,
-0.90219927,
-0.90082914,
-0.89883643,
-0.8981152,
-0.89717746,
-0.89682835,
-0.89607805,
-0.8954241,
-0.89463943,
-0.89428663,
-0.89377874,
-0.8927389,
-0.8916844,
-0.891226,
-0.8889803,
-0.8885471,
-0.8883327,
-0.8865152,
-0.8842148,
-0.8839432,
-0.88349736,
-0.88336045,
-0.88305956,
-0.8811531,
-0.88021404,
-0.8776223,
-0.874272,
-0.87371767,
-0.8736809,
-0.87364715,
-0.87263775,
-0.872325,
-0.8716279,
-0.871442,
-0.8688527,
-0.867888,
-0.8652737,
-0.86332697,
-0.86260074,
-0.8611845,
-0.8605174,
-0.8594504,
-0.85793114,
-0.8570674,
-0.85452104,
-0.85445446,
-0.85137,
-0.85093135,
-0.8501858,
-0.84967005,
-0.8486872,
-0.8484281,
-0.84821016,
-0.84718436,
-0.8468725,
-0.8448097,
-0.84354144,
-0.8435018,
-0.8428792,
-0.8427846,
-0.8425522,
-0.8418378,
-0.84158945,
-0.8415281,
-0.8411387,
-0.84112364,
-0.84009564,
-0.8384597,
-0.83804244,
-0.8378767,
-0.8366997,
-0.83600634,
-0.8356229,
-0.83549017,
-0.8353375,
-0.8340408,
-0.8328886,
-0.8326661,
-0.829793,
-0.82945967,
-0.8291811,
-0.82851505,
-0.82655936,
-0.8258062,
-0.82548755,
-0.8254657,
-0.8234075,
-0.8213604,
-0.82121783,
-0.8210004,
-0.82060987,
-0.81939334,
-0.81844544,
-0.8179715,
-0.8178053,
-0.81763864,
-0.81714743,
-0.81696,
-0.815746,
-0.8152784,
-0.81451106,
-0.81411225,
-0.8131434,
-0.8105578,
-0.81038195,
-0.8101447,
-0.80893934,
-0.8083675,
-0.80789816,
-0.8075116,
-0.80715334,
-0.8070487,
-0.80475044,
-0.8032581,
-0.80325353,
-0.8029566,
-0.802915,
-0.8018291,
-0.80168086,
-0.80163074,
-0.8009277,
-0.79937756,
-0.79901713,
-0.7988616,
-0.7980933,
-0.79753464,
-0.7969782,
-0.796181,
-0.79545194,
-0.7952513,
-0.79489785,
-0.7936305,
-0.7934717,
-0.7928254,
-0.79194784,
-0.79029435,
-0.7899306,
-0.789917,
-0.78833956,
-0.7877095,
-0.7867285,
-0.78609055,
-0.7857627,
-0.7854975,
-0.78535885,
-0.7849222,
-0.78444976,
-0.78434026,
-0.7834875,
-0.7834691,
-0.7834662,
-0.7832475,
-0.7817652,
-0.78175145,
-0.78038394,
-0.7795719,
-0.7786317,
-0.777363,
-0.7759927,
-0.7759557,
-0.77578664,
-0.77365506,
-0.77364147,
-0.7733228,
-0.77288896,
-0.7724886,
-0.77009904,
-0.7699236,
-0.7697677,
-0.7697101,
-0.76941204,
-0.7665201,
-0.76609343,
-0.7653324,
-0.76499295,
-0.7624085,
-0.7623614,
-0.76178014,
-0.7617379,
-0.76172477,
-0.7616455,
-0.7602382,
-0.75929207,
-0.7581504,
-0.75770867,
-0.7573013,
-0.7569439,
-0.75555366,
-0.7552098,
-0.7537797,
-0.7535274,
-0.75208044,
-0.7502018,
-0.7489627,
-0.74848413,
-0.74745244,
-0.74743974,
-0.7464989,
-0.74635935,
-0.7461848,
-0.74501073,
-0.7423082,
-0.7418181,
-0.741674,
-0.7401372,
-0.7396946,
-0.7394592,
-0.7364654,
-0.7363393,
-0.73564655,
-0.73561895,
-0.73442364,
-0.7339801,
-0.73303777,
-0.73255175,
-0.7317443,
-0.73154324,
-0.73147184,
-0.7306471,
-0.730127,
-0.7297126,
-0.7290116,
-0.7275,
-0.7267059,
-0.7265607,
-0.72530687,
-0.7251661,
-0.7251271,
-0.7238921,
-0.7230417,
-0.7224309,
-0.72183347,
-0.7215608,
-0.72117686,
-0.72100013,
-0.7208105,
-0.7201861,
-0.7185666,
-0.71856326,
-0.71782875,
-0.71779567,
-0.71732265,
-0.71705437,
-0.7131793,
-0.7124379,
-0.710883,
-0.7105547,
-0.71017563,
-0.709468,
-0.7083456,
-0.70528305,
-0.7052802,
-0.70508593,
-0.70351547,
-0.7030858,
-0.70285034,
-0.7017087,
-0.7007781,
-0.69936794,
-0.6988732,
-0.6988298,
-0.6967627,
-0.69650906,
-0.6958731,
-0.6956753,
-0.6948315,
-0.6946902,
-0.69465214,
-0.6945628,
-0.6942846,
-0.6938736,
-0.69385254,
-0.6911356,
-0.6898879,
-0.68978935,
-0.68973786,
-0.6890557,
-0.68868685,
-0.6880638,
-0.6860043,
-0.68546134,
-0.6839833,
-0.6820668,
-0.681809,
-0.6812939,
-0.6810434,
-0.6782966,
-0.6776556,
-0.67763805,
-0.6766924,
-0.67660415,
-0.6758125,
-0.6752794,
-0.674655,
-0.67435455,
-0.6713211,
-0.6704192,
-0.67007935,
-0.66899264,
-0.66765827,
-0.66758245,
-0.6675636,
-0.66711843,
-0.6669012,
-0.665708,
-0.6655017,
-0.6645661,
-0.66380924,
-0.6633734,
-0.66267675,
-0.6626498,
-0.6621398,
-0.6611459,
-0.6605509,
-0.65935427,
-0.6584898,
-0.6573823,
-0.65678227,
-0.65559524,
-0.6550738,
-0.65408343,
-0.6535318,
-0.65323615,
-0.6532138,
-0.6522889,
-0.6513067,
-0.65121865,
-0.65078396,
-0.65031743,
-0.6478804,
-0.64740205,
-0.64681685,
-0.6466003,
-0.6455046,
-0.64529127,
-0.64263016,
-0.6413755,
-0.63988316,
-0.63907003,
-0.63718134,
-0.63600266,
-0.63574594,
-0.6342478,
-0.6338838,
-0.6337101,
-0.6336597,
-0.63337,
-0.63266236,
-0.6324644,
-0.6303948,
-0.6297947,
-0.62887734,
-0.6267175,
-0.6265548,
-0.62629175,
-0.62592775,
-0.62564373,
-0.6252024,
-0.62488747,
-0.6245848,
-0.624013,
-0.6223216,
-0.6217921,
-0.6207704,
-0.618901,
-0.6178079,
-0.6173802,
-0.6173419,
-0.6168949,
-0.61664087,
-0.61573964,
-0.6157051,
-0.61549896,
-0.61543566,
-0.61500514,
-0.6147007,
-0.61434615,
-0.61431634,
-0.6121519,
-0.6117437,
-0.60915965,
-0.6085241,
-0.60811305,
-0.6076829,
-0.60673743,
-0.60447776,
-0.60337025,
-0.6033111,
-0.6024397,
-0.601791,
-0.60130924,
-0.59988195,
-0.59976655,
-0.5979545,
-0.596582,
-0.59656405,
-0.59596485,
-0.59521455,
-0.5949318,
-0.5948278,
-0.5944406,
-0.59388536,
-0.59215456,
-0.5905751,
-0.59024924,
-0.59018177,
-0.58973676,
-0.5888397,
-0.58862776,
-0.58774775,
-0.58768976,
-0.5875671,
-0.5874348,
-0.58667266,
-0.58649987,
-0.58613676,
-0.5855632,
-0.5836016,
-0.5834645,
-0.5832996,
-0.5826673,
-0.58198595,
-0.58188325,
-0.5814308,
-0.58112574,
-0.5809142,
-0.5802712,
-0.58015203,
-0.57945055,
-0.579202,
-0.5791391,
-0.57884854,
-0.578552,
-0.5780934,
-0.5776462,
-0.5772605,
-0.57721734,
-0.57594234,
-0.5756635,
-0.57508516,
-0.5750275,
-0.5746053,
-0.57446647,
-0.57372993,
-0.5699863,
-0.5698794,
-0.56956273,
-0.5692861,
-0.5669209,
-0.5658072,
-0.5653195,
-0.56498575,
-0.5640554,
-0.5634891,
-0.56339574,
-0.5599447,
-0.5595231,
-0.5584064,
-0.5568291,
-0.5566568,
-0.555881,
-0.5550519,
-0.55500746,
-0.55466074,
-0.55456173,
-0.554555,
-0.5539884,
-0.5537065,
-0.55358475,
-0.5533973,
-0.5525493,
-0.5522508,
-0.5522322,
-0.55204564,
-0.5511847,
-0.5510461,
-0.54708886,
-0.5458953,
-0.54513514,
-0.5427618,
-0.54254454,
-0.54231656,
-0.5416869,
-0.5390805,
-0.53866816,
-0.5385251,
-0.53744984,
-0.53683573,
-0.5362267,
-0.5324929,
-0.53244185,
-0.53237265,
-0.53198,
-0.5314826,
-0.530459,
-0.5298506,
-0.52906984,
-0.52890843,
-0.5282547,
-0.52816224,
-0.52770805,
-0.52725846,
-0.52694327,
-0.5259111,
-0.5257079,
-0.5252313,
-0.5251685,
-0.5249966,
-0.5249928,
-0.5249477,
-0.524631,
-0.524557,
-0.5240756,
-0.52402395,
-0.52392125,
-0.5233299,
-0.52288383,
-0.52277166,
-0.5226059,
-0.5223238,
-0.52232313,
-0.522155,
-0.52152795,
-0.52121717,
-0.5211949,
-0.52048856,
-0.5186833,
-0.5186693,
-0.51851225,
-0.5176768,
-0.517428,
-0.516633,
-0.5156374,
-0.51351523,
-0.5134874,
-0.51241887,
-0.5121962,
-0.5120391,
-0.51145613,
-0.5110871,
-0.51078904,
-0.5107332,
-0.51060265,
-0.5104971,
-0.51027,
-0.5091627,
-0.5083916,
-0.50787956,
-0.50717986,
-0.50701296,
-0.50681674,
-0.50519675,
-0.50505024,
-0.50322616,
-0.50318784,
-0.50314426,
-0.5031075,
-0.5014667,
-0.5012216,
-0.501173,
-0.50097346,
-0.500507,
-0.5004529,
-0.5002996,
-0.49980465,
-0.49964172,
-0.499516,
-0.49853727,
-0.4984836,
-0.49830163,
-0.49783602,
-0.49739802,
-0.49646044,
-0.49584198,
-0.4956223,
-0.49384093,
-0.49361753,
-0.4932312,
-0.49228337,
-0.49208057,
-0.4920635,
-0.49140295,
-0.49122405,
-0.4911925,
-0.49027267,
-0.49017918,
-0.49016976,
-0.49007756,
-0.48987213,
-0.48925868,
-0.48777822,
-0.48739758,
-0.48682094,
-0.48607174,
-0.48569548,
-0.48558137,
-0.48529187,
-0.4851712,
-0.4847113,
-0.48469156,
-0.484593,
-0.48452336,
-0.4839268,
-0.48140344,
-0.48126152,
-0.47996587,
-0.47922826,
-0.4792138,
-0.47795957,
-0.4772119,
-0.47655684,
-0.47642785,
-0.47602293,
-0.47574896,
-0.475116,
-0.47454134,
-0.47365,
-0.47287318,
-0.47252673,
-0.4724897,
-0.4722028,
-0.47165003,
-0.4680761,
-0.46682844,
-0.46513137,
-0.4648504,
-0.4646502,
-0.46412328,
-0.46342686,
-0.46290848,
-0.46263558,
-0.46237016,
-0.4614026,
-0.46136317,
-0.46125916,
-0.46095824,
-0.46067637,
-0.4601188,
-0.459393,
-0.45926794,
-0.45887965,
-0.45871586,
-0.45789415,
-0.45745307,
-0.45737532,
-0.4565111,
-0.45641848,
-0.4552534,
-0.45434713,
-0.45426697,
-0.45405826,
-0.4535217,
-0.45336074,
-0.4531321,
-0.45283338,
-0.45283008,
-0.4524512,
-0.45232025,
-0.45186055,
-0.451248,
-0.45025635,
-0.44364634,
-0.44312206,
-0.4429267,
-0.44223005,
-0.4416096,
-0.44157544,
-0.44153032,
-0.44114685,
-0.4403939,
-0.44033828,
-0.44001612,
-0.43934444,
-0.4365863,
-0.4361623,
-0.43600985,
-0.43592423,
-0.43583202,
-0.4357372,
-0.43530905,
-0.43456137,
-0.4345585,
-0.43436447,
-0.43429112,
-0.43397203,
-0.43388334,
-0.43311855,
-0.43134528,
-0.42964208,
-0.42783484,
-0.42778623,
-0.4276154,
-0.4272547,
-0.42715594,
-0.4267105,
-0.42588747,
-0.42573678,
-0.42561787,
-0.42528322,
-0.4252324,
-0.4241825,
-0.42372042,
-0.42357916,
-0.42281744,
-0.42275614,
-0.42102906,
-0.42052358,
-0.41884863,
-0.41869643,
-0.41776675,
-0.4177037,
-0.41747594,
-0.41739774,
-0.4173603,
-0.4172486,
-0.41714546,
-0.41673788,
-0.41577315,
-0.4156514,
-0.41533494,
-0.41477078,
-0.41097432,
-0.41001946,
-0.40980244,
-0.40919667,
-0.4087856,
-0.4086371,
-0.4073853,
-0.40707123,
-0.40651736,
-0.40586102,
-0.40581918,
-0.4053862,
-0.4047327,
-0.4032093,
-0.40105867,
-0.400772,
-0.39993978,
-0.39955017,
-0.39930224,
-0.3987626,
-0.39791837,
-0.39738268,
-0.3969473,
-0.39549047,
-0.3953641,
-0.39490202,
-0.39466482,
-0.3945965,
-0.39446902,
-0.39245003,
-0.3919864,
-0.39164957,
-0.3901448,
-0.3894214,
-0.38876945,
-0.38739845,
-0.3872605,
-0.38720486,
-0.38709843,
-0.3856002,
-0.38447496,
-0.383489,
-0.38248488,
-0.38247654,
-0.38213512,
-0.38200393,
-0.38171923,
-0.37781656,
-0.3777811,
-0.37701568,
-0.37636983,
-0.37605116,
-0.37595174,
-0.37528116,
-0.37346646,
-0.3733125,
-0.3723754,
-0.37216645,
-0.37212506,
-0.37201425,
-0.37197638,
-0.37193912,
-0.37184232,
-0.37154865,
-0.37132943,
-0.3712057,
-0.37115684,
-0.37101734,
-0.36938772,
-0.36881372,
-0.36804193,
-0.36801368,
-0.3678696,
-0.3678558,
-0.36774957,
-0.3675864,
-0.36748436,
-0.36733893,
-0.36726096,
-0.36695546,
-0.36617076,
-0.3660166,
-0.3655961,
-0.36517233,
-0.3641601,
-0.36406612,
-0.36395946,
-0.36243212,
-0.3618879,
-0.36094683,
-0.3603229,
-0.36027515,
-0.35980824,
-0.35923773,
-0.3576714,
-0.35681686,
-0.35648614,
-0.35603106,
-0.35595813,
-0.35461915,
-0.3538143,
-0.35302368,
-0.35251495,
-0.35189274,
-0.35173243,
-0.3513056,
-0.34991688,
-0.34965563,
-0.34916833,
-0.34822616,
-0.34735036,
-0.34640077,
-0.34605342,
-0.34598574,
-0.3441954,
-0.34399676,
-0.34309664,
-0.34207848,
-0.34162405,
-0.3411523,
-0.3401574,
-0.3398037,
-0.33963197,
-0.33947846,
-0.33911756,
-0.3380935,
-0.3378668,
-0.33704314,
-0.33586553,
-0.33551142,
-0.33547768,
-0.33503485,
-0.33351913,
-0.33286956,
-0.332847,
-0.33100888,
-0.33070382,
-0.3305873,
-0.33011118,
-0.32930526,
-0.32833967,
-0.32675537,
-0.32663098,
-0.32570174,
-0.3256527,
-0.32560647,
-0.32480448,
-0.32445824,
-0.32239106,
-0.32047257,
-0.32007354,
-0.3200534,
-0.3199855,
-0.31993207,
-0.31954685,
-0.31940624,
-0.31795335,
-0.31735766,
-0.3169271,
-0.31562862,
-0.31560826,
-0.31552985,
-0.31492582,
-0.31482202,
-0.31480846,
-0.3135485,
-0.31321496,
-0.31304413,
-0.3124916,
-0.31248066,
-0.3120871,
-0.3119226,
-0.31185934,
-0.31117386,
-0.3110144,
-0.31026804,
-0.31007466,
-0.30939728,
-0.3092685,
-0.30920148,
-0.30884495,
-0.30778804,
-0.30753422,
-0.30649984,
-0.30526727,
-0.30310616,
-0.30175227,
-0.30051094,
-0.30032456,
-0.29872057,
-0.29787937,
-0.2968507,
-0.29643,
-0.29592258,
-0.29574823,
-0.29542542,
-0.29462716,
-0.2944778,
-0.29429996,
-0.29403082,
-0.29303062,
-0.29212633,
-0.2913874,
-0.29084253,
-0.2907694,
-0.29074705,
-0.28981102,
-0.28848362,
-0.28840524,
-0.2883899,
-0.28820506,
-0.28810585,
-0.28791377,
-0.28773397,
-0.28747666,
-0.28722742,
-0.28681833,
-0.2849883,
-0.28477544,
-0.2846887,
-0.28464732,
-0.28369728,
-0.28222644,
-0.28128976,
-0.28071356,
-0.2806424,
-0.28005853,
-0.27993742,
-0.2796974,
-0.27965775,
-0.27944136,
-0.27927887,
-0.27874163,
-0.27673906,
-0.27672416,
-0.27646092,
-0.2756103,
-0.27515304,
-0.27483702,
-0.2743484,
-0.27393252,
-0.2731174,
-0.27064547,
-0.27060935,
-0.27005985,
-0.269997,
-0.26922086,
-0.26845038,
-0.26779908,
-0.26756606,
-0.26458955,
-0.2637788,
-0.26364762,
-0.26281583,
-0.2627957,
-0.26265597,
-0.26213604,
-0.2611297,
-0.2602955,
-0.26004913,
-0.2598941,
-0.2583365,
-0.2578709,
-0.25664997,
-0.25655076,
-0.25642002,
-0.25561386,
-0.25434408,
-0.2538246,
-0.2532845,
-0.25324225,
-0.25314984,
-0.25277665,
-0.2519639,
-0.25180098,
-0.2514359,
-0.25128084,
-0.25007612,
-0.24971518,
-0.24948041,
-0.24901678,
-0.24858184,
-0.24641304,
-0.24630965,
-0.24550153,
-0.24547306,
-0.2448951,
-0.24451688,
-0.24354997,
-0.24332704,
-0.24330579,
-0.24267155,
-0.24239933,
-0.24158704,
-0.24132489,
-0.24118276,
-0.2402014,
-0.23975901,
-0.23880152,
-0.23788191,
-0.23773211,
-0.23761494,
-0.23665746,
-0.23650876,
-0.23488724,
-0.23460232,
-0.23426133,
-0.23361373,
-0.23344204,
-0.23226772,
-0.23184067,
-0.23165385,
-0.2316475,
-0.2313328,
-0.23070644,
-0.23015083,
-0.23002972,
-0.22979473,
-0.22900762,
-0.22805934,
-0.22712812,
-0.22680663,
-0.22570722,
-0.22532834,
-0.22531192,
-0.22473288,
-0.22422674,
-0.22404388,
-0.22354126,
-0.22340614,
-0.22313567,
-0.22308266,
-0.22269875,
-0.22207657,
-0.22195874,
-0.22169067,
-0.22119135,
-0.22030963,
-0.22012764,
-0.2199371,
-0.2197849,
-0.21975423,
-0.21940185,
-0.21938281,
-0.21912327,
-0.21900041,
-0.21744177,
-0.21606751,
-0.21491225,
-0.2145625,
-0.21394776,
-0.21391031,
-0.21321343,
-0.21278046,
-0.2115744,
-0.20998377,
-0.20986813,
-0.20977966,
-0.208244,
-0.20797922,
-0.20786469,
-0.20755894,
-0.20714723,
-0.20477869,
-0.20365432,
-0.20209523,
-0.20173584,
-0.20148836,
-0.2010453,
-0.20070256,
-0.19999343,
-0.19998445,
-0.19966449,
-0.19926195,
-0.19821423,
-0.19686165,
-0.19655462,
-0.19625436,
-0.19619851,
-0.19535469,
-0.19494909,
-0.19461687,
-0.19443706,
-0.19385472,
-0.19380566,
-0.19359696,
-0.192535,
-0.19249733,
-0.19169447,
-0.19135173,
-0.18980226,
-0.18901756,
-0.18742584,
-0.18689892,
-0.18661223,
-0.18586148,
-0.18569483,
-0.18569264,
-0.18495043,
-0.18467733,
-0.18424787,
-0.18380372,
-0.18260226,
-0.18234602,
-0.18226433,
-0.18226433,
-0.18163973,
-0.18162374,
-0.18045206,
-0.18042076,
-0.18029614,
-0.18008743,
-0.17865273,
-0.17863609,
-0.17816412,
-0.17806032,
-0.17805068,
-0.17675176,
-0.17659649,
-0.17570908,
-0.17538299,
-0.17524588,
-0.17494147,
-0.17490971,
-0.17449054,
-0.17389989,
-0.17370738,
-0.17163143,
-0.17162618,
-0.17119803,
-0.16920836,
-0.1682465,
-0.16480461,
-0.16470475,
-0.16440427,
-0.16361366,
-0.16357884,
-0.16325165,
-0.1632477,
-0.16271313,
-0.16261588,
-0.16192405,
-0.16144836,
-0.16107693,
-0.16091137,
-0.16066082,
-0.16049306,
-0.16042715,
-0.1599138,
-0.15990087,
-0.15970662,
-0.1594195,
-0.15858488,
-0.15700607,
-0.15697038,
-0.15681225,
-0.15650828,
-0.15643732,
-0.15608165,
-0.1547339,
-0.15459462,
-0.15406244,
-0.15378977,
-0.1525178,
-0.15210365,
-0.1517285,
-0.15169193,
-0.15127493,
-0.15103841,
-0.15067728,
-0.14974299,
-0.14961773,
-0.1489018,
-0.14782451,
-0.14773187,
-0.14733285,
-0.14700434,
-0.14693075,
-0.14441417,
-0.14416845,
-0.14381015,
-0.14318556,
-0.14290982,
-0.14229925,
-0.14194402,
-0.14189781,
-0.14078636,
-0.14075175,
-0.1406197,
-0.1404561,
-0.1400124,
-0.13917273,
-0.13852777,
-0.13760334,
-0.13709657,
-0.13681515,
-0.1360655,
-0.13590759,
-0.13570677,
-0.13543454,
-0.13413343,
-0.1341008,
-0.13374032,
-0.13360563,
-0.13328588,
-0.13309032,
-0.13276158,
-0.13231131,
-0.13095216,
-0.13080062,
-0.13043773,
-0.13003564,
-0.12944935,
-0.1291548,
-0.12902099,
-0.12870649,
-0.1285245,
-0.12768659,
-0.12766008,
-0.12739925,
-0.12592731,
-0.12512927,
-0.12499655,
-0.123502284,
-0.12321144,
-0.12262845,
-0.12219088,
-0.12135844,
-0.1211955,
-0.121156305,
-0.12107264,
-0.120935984,
-0.1208002,
-0.119991414,
-0.11923826,
-0.11892596,
-0.118837915,
-0.11814126,
-0.118039645,
-0.11775559,
-0.11772493,
-0.1174514,
-0.11678059,
-0.11593895,
-0.114620104,
-0.11452177,
-0.11377671,
-0.11236216,
-0.11215148,
-0.11207395,
-0.111827135,
-0.111528635,
-0.11006064,
-0.109954424,
-0.10935041,
-0.109138854,
-0.10873238,
-0.10838482,
-0.10816384,
-0.10766539,
-0.10762115,
-0.10701472,
-0.104871325,
-0.104050055,
-0.10366132,
-0.10360701,
-0.103572845,
-0.10309716,
-0.102598056,
-0.10252885,
-0.10251461,
-0.10061562,
-0.10059022,
-0.09923326,
-0.09911325,
-0.09878759,
-0.09790675,
-0.097499184,
-0.09713279,
-0.09693744,
-0.09572634,
-0.09558924,
-0.095313735,
-0.09530344,
-0.09515627,
-0.09505509,
-0.09492719,
-0.09247171,
-0.09018245,
-0.08986095,
-0.089246206,
-0.08830624,
-0.08815863,
-0.088154905,
-0.088067085,
-0.08804869,
-0.088035986,
-0.087354004,
-0.08734766,
-0.08702068,
-0.0866775,
-0.08654391,
-0.08637571,
-0.08489633,
-0.084137924,
-0.08395724,
-0.083690055,
-0.083252706,
-0.08285477,
-0.08251685,
-0.08190057,
-0.08188546,
-0.08060318,
-0.07951538,
-0.07845606,
-0.07836561,
-0.078000315,
-0.07626054,
-0.07434753,
-0.073961206,
-0.0734299,
-0.07271091,
-0.072093755,
-0.07090478,
-0.0707795,
-0.069938965,
-0.069333635,
-0.068920374,
-0.068766415,
-0.06865976,
-0.06865362,
-0.067163296,
-0.06634575,
-0.065536745,
-0.06546513,
-0.06486506,
-0.06363075,
-0.062366214,
-0.06189404,
-0.061795928,
-0.06128324,
-0.058880974,
-0.058135044,
-0.057533655,
-0.056217216,
-0.055994272,
-0.0558206,
-0.05568854,
-0.053694062,
-0.053168014,
-0.051838215,
-0.0504114,
-0.050315477,
-0.050274085,
-0.05018451,
-0.049584657,
-0.04950735,
-0.04943683,
-0.04925418,
-0.048519637,
-0.046758402,
-0.045244638,
-0.044213347,
-0.044070553,
-0.043681603,
-0.043537933,
-0.04290545,
-0.0421904,
-0.04195015,
-0.039925233,
-0.03846009,
-0.038304597,
-0.03799733,
-0.036474373,
-0.03542994,
-0.033087026,
-0.032968324,
-0.03283254,
-0.03265931,
-0.03201806,
-0.03148216,
-0.02959368,
-0.029421981,
-0.029376647,
-0.028393753,
-0.027570952,
-0.02738852,
-0.027188132,
-0.026808597,
-0.025861619,
-0.025809715,
-0.024307342,
-0.024258504,
-0.024051545,
-0.02361682,
-0.023330143,
-0.023165014,
-0.021672934,
-0.020244803,
-0.01906831,
-0.018912379,
-0.018547516,
-0.017629886,
-0.017262615,
-0.017135374,
-0.01677073,
-0.016114155,
-0.015899967,
-0.015479478,
-0.014364306,
-0.012786595,
-0.012515029,
-0.012166811,
-0.012029934,
-0.011583821,
-0.010700574,
-0.00996209,
-0.009860472,
-0.009482251,
-0.008189685,
-0.008132305,
-0.0078127775,
-0.0076500564,
-0.0074632457,
-0.007434994,
-0.0071246643,
-0.006526562,
-0.005700476,
-0.0056238244,
-0.0055892216,
-0.0055642547,
-0.005253706,
-0.005112886,
-0.0039138347,
-0.0026363798,
-0.002228374,
-0.0019320603,
-0.0013039545,
0.00033901943,
0.00062197365,
0.0010799126,
0.0012936613,
0.0014287872,
0.0020667482,
0.0027493862,
0.002925904,
0.0039311363,
0.005258086,
0.0058686715,
0.006295074,
0.007843876,
0.008150045,
0.008172383,
0.0113052465,
0.011970146,
0.01206585,
0.012184113,
0.013251542,
0.01407062,
0.014506221,
0.014562724,
0.01472873,
0.014918169,
0.015224119,
0.015547807,
0.015790684,
0.019557785,
0.019990977,
0.020550754,
0.020840058,
0.02122923,
0.021243684,
0.023024412,
0.024366474,
0.024755646,
0.024815215,
0.024827698,
0.025067288,
0.025854392,
0.028665757,
0.028827602,
0.029247873,
0.030552264,
0.0310724,
0.031219354,
0.032112673,
0.032428917,
0.03336122,
0.033890337,
0.03405853,
0.03411,
0.03429374,
0.034506615,
0.0354433,
0.035582587,
0.035983365,
0.03638524,
0.036657244,
0.036808357,
0.036846243,
0.037373826,
0.037819937,
0.038256194,
0.038300436,
0.038639672,
0.039427873,
0.039677758,
0.039790764,
0.039852742,
0.039978012,
0.040098466,
0.040111605,
0.04061028,
0.041463085,
0.04211966,
0.043328784,
0.043524574,
0.043735478,
0.043753218,
0.044556744,
0.04498337,
0.045265444,
0.045773536,
0.046054956,
0.047526013,
0.048264496,
0.04937025,
0.050888833,
0.052134093,
0.052457124,
0.052641526,
0.05301646,
0.05401381,
0.05428187,
0.05456548,
0.054923993,
0.055336382,
0.055952,
0.05684313,
0.058523994,
0.05864138,
0.058663063,
0.058982592,
0.060447954,
0.060909834,
0.06168533,
0.06255806,
0.0625723,
0.062788896,
0.06305674,
0.06336115,
0.06501639,
0.06522664,
0.06630195,
0.066885814,
0.06697561,
0.06757108,
0.068120345,
0.06834461,
0.0698045,
0.06997028,
0.07033536,
0.07048078,
0.07160143,
0.071916796,
0.072015785,
0.07231101,
0.07301948,
0.07342114,
0.07409152,
0.07411976,
0.07506937,
0.07512368,
0.0753002,
0.075880125,
0.07621016,
0.07854476,
0.08044594,
0.08080642,
0.08118858,
0.08382694,
0.084650174,
0.08468193,
0.08531332,
0.08572045,
0.08605443,
0.08611816,
0.086553104,
0.086909205,
0.08787699,
0.08837413,
0.08859598,
0.08959465,
0.09004645,
0.09005324,
0.090063095,
0.09078932,
0.09089794,
0.09099321,
0.09126521,
0.09132719,
0.09187624,
0.092464045,
0.09286307,
0.093099594,
0.09325224,
0.09393488,
0.094345294,
0.09490967,
0.09679355,
0.09699832,
0.09711133,
0.09747378,
0.0979372,
0.098339945,
0.09932853,
0.101160504,
0.10129695,
0.1016767,
0.10261645,
0.10396968,
0.1040632,
0.10416722,
0.104422584,
0.10458333,
0.10465385,
0.105224796,
0.10576727,
0.106356174,
0.10706268,
0.107197374,
0.1073717,
0.10795119,
0.10817457,
0.10876216,
0.10889882,
0.10911366,
0.11073387,
0.111644045,
0.11185802,
0.11330191,
0.11364794,
0.11599151,
0.11607714,
0.11631826,
0.1163336,
0.11771223,
0.11864081,
0.118892014,
0.11915832,
0.12004025,
0.12053389,
0.120545715,
0.12115258,
0.12188734,
0.121919096,
0.1230853,
0.123090774,
0.123301014,
0.12413805,
0.12459402,
0.12465775,
0.1252495,
0.12538221,
0.12540916,
0.1271671,
0.12739444,
0.12786835,
0.12800415,
0.12836528,
0.12838018,
0.1285878,
0.12859918,
0.13018894,
0.1307347,
0.13077937,
0.1318341,
0.13231175,
0.13377996,
0.13619448,
0.13687296,
0.13946597,
0.140985,
0.14536992,
0.14579566,
0.14793621,
0.1494285,
0.15009822,
0.15051258,
0.15315203,
0.15386423,
0.15388526,
0.1539457,
0.1546636,
0.15475208,
0.15566313,
0.15599383,
0.15635344,
0.15666881,
0.15715675,
0.15729822,
0.15782821,
0.1615697,
0.16291045,
0.1655696,
0.16594103,
0.16631728,
0.16633743,
0.16642284,
0.16688976,
0.16710438,
0.16735624,
0.16817926,
0.16908681,
0.16985159,
0.17043808,
0.17308103,
0.1731717,
0.17328076,
0.17397194,
0.17527546,
0.17660394,
0.17805068,
0.17808923,
0.17907299,
0.17923287,
0.17940588,
0.18005238,
0.18011239,
0.18026043,
0.18083028,
0.18086183,
0.18138875,
0.1816555,
0.18213074,
0.18249209,
0.18251795,
0.1828793,
0.18378948,
0.18499006,
0.18499708,
0.18613195,
0.18615517,
0.18670663,
0.18725677,
0.18779771,
0.18781348,
0.18847443,
0.18904997,
0.18950419,
0.18974641,
0.18998995,
0.19056681,
0.19057864,
0.19077224,
0.19173235,
0.19198158,
0.19244017,
0.19359608,
0.19533323,
0.19535469,
0.19565034,
0.19828454,
0.19837257,
0.19847725,
0.19969186,
0.20053765,
0.20191607,
0.20240314,
0.20281574,
0.20444426,
0.20497777,
0.2059519,
0.20627646,
0.20631282,
0.20632552,
0.2068542,
0.20702326,
0.20773591,
0.20885985,
0.20896146,
0.20903416,
0.20973936,
0.21227106,
0.21385184,
0.21461134,
0.21540633,
0.21550444,
0.21571425,
0.21623461,
0.21655217,
0.21766734,
0.21965764,
0.21973912,
0.219913,
0.2202494,
0.22139436,
0.22163089,
0.2219226,
0.22198348,
0.22207327,
0.22219811,
0.22227651,
0.22363916,
0.22524184,
0.225435,
0.22648491,
0.2268086,
0.23158641,
0.23211157,
0.23282203,
0.23326749,
0.233437,
0.23407999,
0.2348119,
0.23773956,
0.23795682,
0.23853017,
0.2387067,
0.23874742,
0.24174823,
0.24435702,
0.24479064,
0.2451082,
0.24630965,
0.24669905,
0.24697499,
0.24701573,
0.24712041,
0.24963021,
0.25019482,
0.25063106,
0.25072873,
0.25081372,
0.2512202,
0.25201166,
0.2526989,
0.25498357,
0.25506854,
0.25559458,
0.25608867,
0.25823754,
0.25831902,
0.2593571,
0.25976357,
0.26035443,
0.26249805,
0.26262245,
0.2630263,
0.2640565,
0.26441872,
0.26506743,
0.26512873,
0.26548135,
0.2667104,
0.26720974,
0.2675645,
0.26767096,
0.26805246,
0.26841426,
0.2685439,
0.27198535,
0.27215353,
0.27291173,
0.2735749,
0.2754154,
0.27634048,
0.27642325,
0.27921426,
0.27997816,
0.28325972,
0.2837481,
0.28627673,
0.28755352,
0.28886098,
0.29034802,
0.29077026,
0.2913988,
0.29185915,
0.29216796,
0.29223803,
0.29256698,
0.29343992,
0.29351482,
0.2938153,
0.2953904,
0.29555377,
0.29617575,
0.2964,
0.2965073,
0.2969681,
0.2987451,
0.30024353,
0.30182037,
0.3019001,
0.30231005,
0.3024625,
0.3036473,
0.3042842,
0.3044379,
0.30469722,
0.3065535,
0.3068829,
0.30781803,
0.3089402,
0.30901337,
0.31003305,
0.310309,
0.3105394,
0.3108254,
0.3112761,
0.31208906,
0.31227785,
0.3139449,
0.31438512,
0.31562907,
0.31647968,
0.3173973,
0.31900743,
0.3190254,
0.31944105,
0.31989527,
0.32103628,
0.32132274,
0.3228882,
0.32330474,
0.32331,
0.32334635,
0.32357937,
0.32794675,
0.3283725,
0.32972246,
0.32985693,
0.33161116,
0.33318272,
0.33407408,
0.33416125,
0.3343531,
0.33456948,
0.33490938,
0.33548754,
0.33622122,
0.3366487,
0.33715898,
0.33739725,
0.33769816,
0.33874896,
0.3395952,
0.33986324,
0.33994865,
0.34056583,
0.34309444,
0.34396565,
0.3453283,
0.34536073,
0.3453848,
0.34635586,
0.3484986,
0.3490956,
0.34944603,
0.35193217,
0.35207102,
0.35369167,
0.35440516,
0.35447043,
0.3546658,
0.35487866,
0.35539114,
0.3557805,
0.35597193,
0.3570788,
0.35781026,
0.35838756,
0.35861883,
0.36204055,
0.3630979,
0.36448026,
0.36463094,
0.3651272,
0.36548638,
0.3687119,
0.3689611,
0.36930364,
0.3698196,
0.37012577,
0.37038726,
0.37069213,
0.3709637,
0.3719939,
0.37235874,
0.37260097,
0.37460092,
0.37472925,
0.37642393,
0.37737003,
0.37744316,
0.3777686,
0.37841028,
0.3791133,
0.38038176,
0.38281184,
0.3829739,
0.38338476,
0.38439217,
0.3851806,
0.385358,
0.38681963,
0.38707805,
0.38770792,
0.38797817,
0.3896562,
0.38989404,
0.3912133,
0.39180243,
0.39248878,
0.3934813,
0.39528373,
0.39592016,
0.3963135,
0.3969105,
0.39691138,
0.39715448,
0.39864284,
0.39971465,
0.4016108,
0.40162173,
0.4019384,
0.40266246,
0.40331244,
0.4042025,
0.40546438,
0.40569523,
0.40617266,
0.40634567,
0.40756246,
0.40819055,
0.40849322,
0.40882087,
0.4088261,
0.41066092,
0.4107332,
0.41234156,
0.4124191,
0.41345236,
0.4139828,
0.4140844,
0.4143503,
0.4145671,
0.41595516,
0.4159591,
0.41624424,
0.41657013,
0.41864628,
0.42010003,
0.42049336,
0.42067602,
0.42075092,
0.4207908,
0.42217797,
0.42347535,
0.42501757,
0.4255931,
0.42670172,
0.4269435,
0.42728382,
0.429473,
0.43180016,
0.43203974,
0.4321142,
0.4327305,
0.43280277,
0.43289694,
0.43303096,
0.43322104,
0.43395385,
0.43459904,
0.4349617,
0.4355583,
0.43559375,
0.43576807,
0.43606243,
0.43817452,
0.43838605,
0.43909082,
0.4397728,
0.44055378,
0.4416488,
0.44165713,
0.44218186,
0.44264877,
0.44277886,
0.44334477,
0.44386908,
0.44392908,
0.44418442,
0.4445033,
0.44562724,
0.44610468,
0.44808492,
0.44829166,
0.44906694,
0.44913352,
0.44929907,
0.4500415,
0.4503897,
0.45045674,
0.45047557,
0.45099768,
0.4524164,
0.45286447,
0.45357272,
0.45384738,
0.45447066,
0.4556568,
0.45592135,
0.45598266,
0.45683196,
0.45807898,
0.45876753,
0.45919985,
0.45944205,
0.4603391,
0.46065184,
0.46084765,
0.4620697,
0.46276832,
0.46299738,
0.4639794,
0.46442923,
0.46560353,
0.46575028,
0.4660652,
0.4667726,
0.4685829,
0.46970856,
0.4709941,
0.4711676,
0.47125036,
0.4718224,
0.47217283,
0.47324726,
0.4759406,
0.47702113,
0.47745565,
0.48105302,
0.4817718,
0.48288038,
0.48307225,
0.4838094,
0.48398548,
0.48465213,
0.4851852,
0.48549092,
0.48665035,
0.48710763,
0.48712954,
0.4885062,
0.4885202,
0.4890892,
0.4898741,
0.492627,
0.49270844,
0.4932043,
0.49337775,
0.4934671,
0.49408248,
0.4946563,
0.4979694,
0.49808457,
0.49978057,
0.5014292,
0.50406253,
0.5041449,
0.50464815,
0.5052377,
0.50638705,
0.50733227,
0.5098697,
0.51112545,
0.5128569,
0.51353145,
0.5150929,
0.5163842,
0.51774377,
0.5178905,
0.5190556,
0.51913005,
0.51939416,
0.5210389,
0.52192193,
0.5224239,
0.5238343,
0.5239245,
0.52793145,
0.5282985,
0.5283528,
0.5285232,
0.529242,
0.52991605,
0.5303392,
0.5309116,
0.5348445,
0.53790534,
0.5381217,
0.53861666,
0.53921586,
0.53938717,
0.5405855,
0.5416275,
0.5423402,
0.5435298,
0.54358983,
0.5438505,
0.5440887,
0.5442219,
0.54482543,
0.5449875,
0.54723364,
0.54742724,
0.54802775,
0.5494627,
0.5497605,
0.54998606,
0.55010307,
0.550506,
0.55086344,
0.5555125,
0.55635697,
0.55813086,
0.5581668,
0.55860263,
0.5586149,
0.5586451,
0.5599981,
0.56163406,
0.5620839,
0.5637387,
0.56402737,
0.56449604,
0.566475,
0.5682673,
0.5684136,
0.570647,
0.5713531,
0.5725204,
0.57438105,
0.574632,
0.5753911,
0.57645065,
0.5765838,
0.5794361,
0.5796065,
0.580246,
0.5803761,
0.5810668,
0.5816787,
0.58423364,
0.58485955,
0.5856957,
0.5862581,
0.58902854,
0.5900403,
0.5904389,
0.5931524,
0.59628326,
0.5965675,
0.59675765,
0.59716016,
0.59771204,
0.5981264,
0.59992003,
0.59996563,
0.6004317,
0.6018,
0.60224503,
0.6027132,
0.6033466,
0.6036703,
0.60496944,
0.6060233,
0.60622305,
0.6062445,
0.60635793,
0.60795534,
0.6080657,
0.60872364,
0.6097862,
0.612102,
0.61277825,
0.6129412,
0.6139802,
0.6143989,
0.61446285,
0.61468846,
0.6160287,
0.6169569,
0.61779,
0.6178903,
0.6194623,
0.6215586,
0.62259406,
0.6229462,
0.62295717,
0.62307763,
0.62376225,
0.6241569,
0.6244604,
0.62522346,
0.6254928,
0.6260745,
0.6262396,
0.6263693,
0.62638897,
0.6278287,
0.6300411,
0.63080895,
0.6313556,
0.63193595,
0.6322741,
0.63352895,
0.63528585,
0.6375039,
0.63816357,
0.63862306,
0.64112973,
0.6424863,
0.6439356,
0.6440495,
0.64560926,
0.64576125,
0.64615023,
0.6463408,
0.6473004,
0.6475895,
0.6478567,
0.64794695,
0.6481633,
0.65098935,
0.65237784,
0.6542617,
0.65454775,
0.65519077,
0.6558193,
0.6598656,
0.6599852,
0.6602813,
0.66044337,
0.6605187,
0.66371745,
0.6644621,
0.66534734,
0.6677866,
0.6682824,
0.67015314,
0.67276454,
0.6731763,
0.6767347,
0.6769852,
0.6771937,
0.6782125,
0.67908853,
0.67912096,
0.6793741,
0.6825177,
0.6833802,
0.6838094,
0.6838677,
0.684307,
0.6849938,
0.6856609,
0.6862969,
0.68730474,
0.6884777,
0.6900344,
0.6914991,
0.6926222,
0.69394493,
0.69514513,
0.69519943,
0.6957207,
0.6966085,
0.69695365,
0.6997613,
0.7013491,
0.7023635,
0.70309675,
0.70413,
0.7047042,
0.7056884,
0.70595473,
0.7071562,
0.70811194,
0.70837915,
0.7090778,
0.71246094,
0.7126756,
0.71329445,
0.7137075,
0.71389234,
0.71391207,
0.7139331,
0.714043,
0.7149475,
0.71547836,
0.71549505,
0.716527,
0.7172278,
0.71879673,
0.71915984,
0.7192825,
0.71976256,
0.7209215,
0.7222807,
0.7230844,
0.7231703,
0.72337,
0.7271991,
0.7304443,
0.73188317,
0.7319156,
0.7329116,
0.7331613,
0.73542887,
0.7361402,
0.7371953,
0.74109584,
0.74460775,
0.74519736,
0.7454085,
0.74623626,
0.7466708,
0.74696165,
0.7473979,
0.74797344,
0.7482218,
0.74936545,
0.74959147,
0.7496948,
0.7504035,
0.7505739,
0.75167376,
0.75397855,
0.7571668,
0.75724345,
0.75907785,
0.75924474,
0.75979793,
0.76018643,
0.7603459,
0.7621286,
0.7627392,
0.7636555,
0.76405275,
0.7660444,
0.7666795,
0.7687294,
0.7710233,
0.77116996,
0.77303636,
0.77345026,
0.7736539,
0.7741796,
0.7742361,
0.775222,
0.7756662,
0.7761274,
0.7764187,
0.777709,
0.7785456,
0.778727,
0.7803791,
0.7812039,
0.78152364,
0.7816143,
0.7841066,
0.7845192,
0.7846624,
0.78523445,
0.7876742,
0.7880544,
0.7886072,
0.7891074,
0.78925586,
0.789622,
0.791053,
0.7918484,
0.79193866,
0.7919969,
0.7926973,
0.79289174,
0.7941265,
0.79417384,
0.79468715,
0.7965417,
0.7968339,
0.79878604,
0.7995175,
0.80212235,
0.803326,
0.803372,
0.8043308,
0.80437547,
0.8043803,
0.8050439,
0.80534,
0.80704165,
0.8070487,
0.8085668,
0.8093281,
0.8097643,
0.80986375,
0.8106482,
0.8110814,
0.8130152,
0.8130411,
0.8144624,
0.8160962,
0.8165815,
0.816631,
0.8166459,
0.81684566,
0.81770545,
0.8177387,
0.8187418,
0.818853,
0.82147497,
0.8223952,
0.8244289,
0.8248411,
0.8260649,
0.82844716,
0.8294152,
0.82964647,
0.82978356,
0.83092284,
0.83300865,
0.8331492,
0.8337388,
0.83557844,
0.8363515,
0.8369196,
0.83717453,
0.8377518,
0.8402143,
0.84136105,
0.84388924,
0.8444744,
0.848215,
0.8493468,
0.8500993,
0.85065603,
0.852928,
0.85382193,
0.85384166,
0.8546857,
0.8547514,
0.85541457,
0.8558171,
0.85634094,
0.8575503,
0.85943985,
0.8604898,
0.8615305,
0.8617692,
0.86213887,
0.8637617,
0.8655825,
0.8658173,
0.8672058,
0.86761314,
0.86762935,
0.8688295,
0.8696757,
0.8700971,
0.87161213,
0.8720843,
0.8738434,
0.87426126,
0.87600976,
0.87753624,
0.87827605,
0.88003725,
0.8802567,
0.8807701,
0.8816023,
0.8862601,
0.8864712,
0.8866521,
0.8868435,
0.8878194,
0.8884716,
0.8887773,
0.8900436,
0.89074576,
0.89115393,
0.8916524,
0.89250916,
0.89339614,
0.89445394,
0.89559364,
0.89588886,
0.8989234,
0.8994801,
0.89964694,
0.90200084,
0.9036618,
0.90440637,
0.9053468,
0.90663105,
0.90750486,
0.9082609,
0.90919954,
0.91043735,
0.9106769,
0.914156,
0.9167718,
0.9183636,
0.9186325,
0.9193543,
0.9200762,
0.9200858,
0.9220989,
0.92544484,
0.9268736,
0.92747194,
0.92834973,
0.93003386,
0.9320566,
0.93313104,
0.93533075,
0.9359628,
0.9368769,
0.9389478,
0.93945414,
0.9412294,
0.94162184,
0.94436115,
0.94467086,
0.94504404,
0.94507074,
0.94571465,
0.94676805,
0.9472954,
0.9476519,
0.94894975,
0.94963086,
0.9518621,
0.952891,
0.9540184,
0.9544617,
0.9558948,
0.95660967,
0.9571068,
0.9577993,
0.95800954,
0.9580424,
0.95959824,
0.9597848,
0.9614922,
0.9615421,
0.96257013,
0.96481097,
0.96498793,
0.9657295,
0.9658876,
0.96672505,
0.96825635,
0.968891,
0.96941924,
0.9696518,
0.9720403,
0.9735405,
0.9736807,
0.97551286,
0.97635293,
0.98012555,
0.9816586,
0.98169845,
0.98191786,
0.9861407,
0.98710084,
0.9874149,
0.98778766,
0.99178666,
0.99187994,
0.99456936,
0.99465954,
0.99651194,
0.9969363,
0.9977559,
0.9983835,
0.99854165,
0.9993796,
1.0009931,
1.002513,
1.0025889,
1.0056864,
1.0059348,
1.006573,
1.0103587,
1.0105133,
1.0119045,
1.0139219,
1.0156521,
1.0158255,
1.0164584,
1.017592,
1.0182687,
1.0191942,
1.0193826,
1.0218801,
1.0223632,
1.0238472,
1.0243846,
1.0254289,
1.0259856,
1.02622,
1.027152,
1.0275213,
1.030271,
1.0327113,
1.0329486,
1.0329653,
1.0334606,
1.0336165,
1.0368377,
1.0375749,
1.0379087,
1.0387129,
1.0396589,
1.0407106,
1.0407705,
1.0420939,
1.042237,
1.0436417,
1.0438687,
1.0442002,
1.0449865,
1.0456675,
1.0488961,
1.0495409,
1.0509008,
1.053105,
1.0539927,
1.0549301,
1.0564317,
1.0567772,
1.0584736,
1.0596194,
1.0601845,
1.0603334,
1.0611691,
1.0629032,
1.0642632,
1.0648466,
1.0650897,
1.0652215,
1.0678747,
1.0720094,
1.0763812,
1.0769138,
1.0778844,
1.0785643,
1.0794499,
1.0801353,
1.0802169,
1.0805782,
1.0807862,
1.0811914,
1.0813123,
1.081403,
1.0855278,
1.0863017,
1.0881737,
1.0950637,
1.096269,
1.0975516,
1.0975906,
1.0976351,
1.0986465,
1.0990855,
1.1034642,
1.1040832,
1.1068584,
1.1076963,
1.1083993,
1.1108482,
1.1112529,
1.1119922,
1.112164,
1.1125928,
1.1131538,
1.1140238,
1.1140671,
1.1144087,
1.1172357,
1.1174858,
1.1182706,
1.118954,
1.1199443,
1.1206013,
1.1212093,
1.1214603,
1.1226894,
1.1239977,
1.1242228,
1.1249183,
1.1258198,
1.1261877,
1.1263682,
1.1291242,
1.1291797,
1.1300281,
1.1306528,
1.1336725,
1.1337053,
1.1346093,
1.1367582,
1.1374227,
1.1416885,
1.1417879,
1.1428807,
1.146111,
1.1493015,
1.1518143,
1.1532607,
1.1542418,
1.16308,
1.1651486,
1.1662109,
1.1675774,
1.1717994,
1.1723732,
1.1751944,
1.1769013,
1.1795294,
1.1843374,
1.1856607,
1.187146,
1.1881814,
1.1893982,
1.1895901,
1.190099,
1.1930096,
1.1933867,
1.1942041,
1.1966196,
1.1992258,
1.1995833,
1.2029874,
1.2045765,
1.2066584,
1.2084227,
1.2091117,
1.2110311,
1.2124051,
1.2126871,
1.2145386,
1.2149775,
1.2150677,
1.2157738,
1.2165469,
1.2166244,
1.2180283,
1.2213922,
1.2243527,
1.225467,
1.2258761,
1.2287284,
1.2295321,
1.2299842,
1.2317984,
1.234988,
1.2405678,
1.2418761,
1.2419589,
1.2443211,
1.2452404,
1.2530366,
1.2540572,
1.2562096,
1.2565958,
1.2566094,
1.2567627,
1.2571766,
1.2604582,
1.2658348,
1.2678987,
1.2694314,
1.2697353,
1.2701378,
1.274493,
1.275874,
1.28034,
1.285974,
1.2876035,
1.2888689,
1.2895657,
1.291033,
1.2929103,
1.2967824,
1.2983685,
1.2985213,
1.3020442,
1.3044086,
1.3044577,
1.3056122,
1.3089179,
1.3108386,
1.3113514,
1.3164101,
1.3234655,
1.3248286,
1.3253195,
1.3294238,
1.3355002,
1.3405969,
1.3409368,
1.3415557,
1.3420248,
1.3452967,
1.3456423,
1.3460383,
1.3467698,
1.3513181,
1.353527,
1.3536904,
1.3577967,
1.3635911,
1.3674171,
1.3679419,
1.3753237,
1.378819,
1.3814579,
1.3845705,
1.3874626,
1.3908222,
1.3912821,
1.3933862,
1.3941239,
1.3942404,
1.3957459,
1.39778,
1.4059165,
1.4088213,
1.4109255,
1.4114516,
1.4127165,
1.4128475,
1.4161842,
1.4189192,
1.4207377,
1.4219047,
1.4226878,
1.4237171,
1.4271209,
1.4290096,
1.4316933,
1.431918,
1.4328023,
1.4329425,
1.4364431,
1.4376984,
1.4397005,
1.4419602,
1.4429423,
1.4431179,
1.4497914,
1.4500415,
1.4508282,
1.4514414,
1.4534545,
1.4566226,
1.4572568,
1.4599694,
1.4614928,
1.4637122,
1.4640118,
1.466219,
1.4762932,
1.4767736,
1.4787885,
1.481916,
1.4824796,
1.4828572,
1.4860429,
1.4883516,
1.4929572,
1.4937623,
1.4937781,
1.4954219,
1.4975694,
1.5002571,
1.5023806,
1.5026219,
1.5051278,
1.5052351,
1.5074763,
1.5083174,
1.5083773,
1.5087422,
1.5102179,
1.5106003,
1.5131482,
1.5133917,
1.5141237,
1.5176549,
1.5207043,
1.5214708,
1.5224817,
1.5274352,
1.5274943,
1.5281732,
1.5303212,
1.5319932,
1.53317,
1.5362724,
1.5386666,
1.5417147,
1.5421952,
1.5425684,
1.5442057,
1.5462964,
1.5488534,
1.5504636,
1.5572764,
1.5572842,
1.5634203,
1.5645547,
1.5656077,
1.5679848,
1.5710635,
1.5735817,
1.5753044,
1.5798106,
1.5800909,
1.5812793,
1.5893093,
1.5932374,
1.6020913,
1.6020974,
1.6048223,
1.6060531,
1.608043,
1.6083679,
1.6096951,
1.6122742,
1.6131514,
1.6136079,
1.6150638,
1.6192657,
1.6209248,
1.6223093,
1.6234561,
1.6262677,
1.6307341,
1.6315991,
1.6321396,
1.632268,
1.6356196,
1.6376169,
1.6410203,
1.6412126,
1.6413246,
1.644654,
1.6449558,
1.648148,
1.6502991,
1.6556275,
1.6557019,
1.6570693,
1.658849,
1.6599436,
1.6662005,
1.6684151,
1.6695724,
1.6714759,
1.673818,
1.6747198,
1.6771994,
1.6856648,
1.6877668,
1.6889486,
1.6898575,
1.6902771,
1.690988,
1.6920453,
1.6924422,
1.6983023,
1.7041769,
1.7045212,
1.7084763,
1.7105201,
1.7212111,
1.7269455,
1.7274597,
1.7300789,
1.7321783,
1.7326742,
1.7352396,
1.7396166,
1.7414532,
1.7416621,
1.7436249,
1.7479703,
1.7484864,
1.7526728,
1.7554647,
1.7597814,
1.7617475,
1.7625788,
1.763384,
1.7689861,
1.7696882,
1.7725961,
1.7796854,
1.7829542,
1.7831298,
1.7849476,
1.7863023,
1.7890426,
1.7892528,
1.7900101,
1.7905186,
1.7908922,
1.7951317,
1.7954944,
1.7959855,
1.7976787,
1.8105794,
1.811331,
1.81243,
1.8129815,
1.8131046,
1.8187348,
1.8272305,
1.828173,
1.8284441,
1.8289207,
1.8318479,
1.8332899,
1.8348794,
1.835175,
1.8363738,
1.8395284,
1.852374,
1.8545723,
1.8593483,
1.8601849,
1.8601854,
1.8604026,
1.8689942,
1.8755871,
1.8758955,
1.8760991,
1.8832588,
1.8834953,
1.8837258,
1.888628,
1.9030459,
1.9041436,
1.9044533,
1.9050783,
1.9056455,
1.9080659,
1.915358,
1.9197363,
1.9227709,
1.9239354,
1.9309949,
1.9311898,
1.9324241,
1.9379885,
1.9411514,
1.9477111,
1.9509444,
1.9512458,
1.9523014,
1.9572877,
1.9619149,
1.9657956,
1.9710495,
1.9727547,
1.9828264,
1.9860058,
1.9889764,
1.9965316,
1.999695,
2.0076287,
2.0148273,
2.0181255,
2.0321426,
2.0367432,
2.03888,
2.040364,
2.041414,
2.0431123,
2.045054,
2.0486937,
2.0497954,
2.0531478,
2.0555408,
2.0566475,
2.0572248,
2.0573795,
2.0635667,
2.0657437,
2.0722508,
2.0730917,
2.076366,
2.0882096,
2.0929825,
2.0944939,
2.096308,
2.0972664,
2.0992334,
2.1094005,
2.111298,
2.1165257,
2.1169925,
2.1196346,
2.12949,
2.1332157,
2.1408427,
2.1475933,
2.149577,
2.159825,
2.161861,
2.1690097,
2.1729894,
2.1770048,
2.1822157,
2.1828732,
2.1853878,
2.1883605,
2.1967313,
2.2148921,
2.2241635,
2.236049,
2.2400894,
2.2449458,
2.2582958,
2.2613847,
2.2626536,
2.2640846,
2.2680066,
2.2781582,
2.2860003,
2.3191538,
2.319961,
2.3246305,
2.32815,
2.3326373,
2.3392632,
2.3524954,
2.3593538,
2.359385,
2.3635547,
2.3926282,
2.397949,
2.4002845,
2.4015899,
2.4087753,
2.4114056,
2.4191267,
2.426875,
2.453149,
2.4728386,
2.4731421,
2.4751596,
2.4780416,
2.484226,
2.4876893,
2.4889047,
2.4906788,
2.4915416,
2.4947464,
2.5259612,
2.5347311,
2.53718,
2.5372756,
2.5379324,
2.5431519,
2.546903,
2.56959,
2.5816164,
2.6060333,
2.6109917,
2.6271138,
2.6292965,
2.6503875,
2.6534808,
2.657252,
2.6753917,
2.6811998,
2.6873329,
2.7254546,
2.7771404,
2.7816186,
2.7854626,
2.8248222,
2.839836,
2.8403502,
2.8574939,
2.8631175,
2.880841,
2.8825707,
2.904976,
2.936477,
2.947578,
2.9674473,
2.9860842,
3.0185137,
3.0429187,
3.0583606,
3.069476,
3.127264,
3.128275,
3.1313677,
3.2231245,
3.2878072,
3.3536155,
3.4298208,
3.4843657,
3.5128126,
3.8597827,
4.0562377,
4.1772285,
4.4293633,
4.482365,
4.9840965,


==> plots/data/norm_speech_cdf.csv <==
"cl","bd"
-0.307643,-0.27614173
-0.30563346,-0.24163583
-0.3033195,-0.23331617
-0.30323842,-0.23244901
-0.30068907,-0.22474414
-0.30068907,-0.2106841
-0.30068907,-0.20747398
-0.29984456,-0.19332865
-0.2968302,-0.18554966
-0.2947272,-0.1766327
-0.29217774,-0.17445078
-0.2903205,-0.15488465
-0.2887845,-0.14994249
-0.2876475,-0.14774945
-0.28721976,-0.14630158
-0.28634745,-0.13263258
-0.28604788,-0.12704852
-0.28382844,-0.06470919
-0.283115,
-0.28277424,
-0.2827645,
-0.28150484,
-0.28147224,
-0.28091228,
-0.28091228,
-0.2801395,
-0.2799708,
-0.2799525,
-0.27968195,
-0.27968195,
-0.27968195,
-0.27968195,
-0.2795003,
-0.2777471,
-0.2777471,
-0.2775904,
-0.27750275,
-0.27689517,
-0.27591777,
-0.27534473,
-0.27502346,
-0.27448374,
-0.27446735,
-0.27435267,
-0.27435267,
-0.27435267,
-0.27404365,
-0.27403808,
-0.2736456,
-0.2734428,
-0.27248245,
-0.27158788,
-0.270942,
-0.27090523,
-0.27090523,
-0.27090523,
-0.27090523,
-0.27065706,
-0.27018157,
-0.27007562,
-0.27002105,
-0.2694604,
-0.2694604,
-0.2694604,
-0.26927423,
-0.26915652,
-0.2675542,
-0.26707554,
-0.2669295,
-0.26677173,
-0.26637858,
-0.26587605,
-0.26556802,
-0.265525,
-0.26542914,
-0.26536062,
-0.26533517,
-0.26530567,
-0.26528558,
-0.26523525,
-0.26508588,
-0.26454124,
-0.2637473,
-0.26334703,
-0.26298594,
-0.26271626,
-0.26235366,
-0.26230058,
-0.26228726,
-0.26209682,
-0.26206887,
-0.261746,
-0.26150274,
-0.26143605,
-0.26064068,
-0.26039004,
-0.26031324,
-0.26021966,
-0.26004985,
-0.25988364,
-0.25988364,
-0.25945783,
-0.25941032,
-0.25920942,
-0.25865486,
-0.2583431,
-0.25824422,
-0.25794086,
-0.25778604,
-0.25761375,
-0.25761375,
-0.25761375,
-0.25761375,
-0.257063,
-0.2569979,
-0.2569979,
-0.2569979,
-0.25678578,
-0.2567168,
-0.2567168,
-0.25639427,
-0.25589544,
-0.25585037,
-0.25582826,
-0.25571978,
-0.25571978,
-0.25532416,
-0.25473014,
-0.254359,
-0.25432113,
-0.25412852,
-0.25398234,
-0.25398234,
-0.25371042,
-0.2534948,
-0.2534465,
-0.25228283,
-0.25228283,
-0.25228283,
-0.2520824,
-0.25165877,
-0.25025266,
-0.2497762,
-0.24968046,
-0.24954729,
-0.24919255,
-0.24914782,
-0.24901234,
-0.24879569,
-0.24872917,
-0.2486082,
-0.24841262,
-0.2482976,
-0.2475649,
-0.24751797,
-0.24748053,
-0.24695934,
-0.24694663,
-0.24665461,
-0.24655476,
-0.24571836,
-0.24558425,
-0.24518372,
-0.2450623,
-0.24456687,
-0.24424979,
-0.24314484,
-0.24274965,
-0.24265784,
-0.24255267,
-0.2425049,
-0.24218501,
-0.24145627,
-0.24135795,
-0.24133591,
-0.24127041,
-0.24085562,
-0.24080887,
-0.2406528,
-0.24054301,
-0.24012399,
-0.2396699,
-0.2394319,
-0.23900306,
-0.2389637,
-0.23888652,
-0.23876835,
-0.238621,
-0.23856477,
-0.23845427,
-0.2384176,
-0.23827828,
-0.23827828,
-0.23821333,
-0.23807037,
-0.23782085,
-0.2377071,
-0.23754838,
-0.23751454,
-0.23702201,
-0.23674557,
-0.23630229,
-0.23628598,
-0.23627394,
-0.23615795,
-0.23613203,
-0.23574105,
-0.23541671,
-0.23502162,
-0.23495665,
-0.23495665,
-0.2348204,
-0.23474725,
-0.23473571,
-0.2345584,
-0.234327,
-0.234195,
-0.23384975,
-0.2334886,
-0.23340012,
-0.2332196,
-0.23320769,
-0.23266843,
-0.23237114,
-0.2323577,
-0.232288,
-0.23218718,
-0.23216441,
-0.2319035,
-0.23177832,
-0.23148587,
-0.2314249,
-0.23138884,
-0.23132904,
-0.23132332,
-0.23107687,
-0.23105755,
-0.23105685,
-0.23068404,
-0.230655,
-0.23055156,
-0.23031929,
-0.23031817,
-0.23029251,
-0.23023354,
-0.23013137,
-0.22995032,
-0.2297558,
-0.2297454,
-0.2297403,
-0.2297403,
-0.2297403,
-0.2297403,
-0.22961164,
-0.22900751,
-0.2288406,
-0.22858901,
-0.22851273,
-0.22848591,
-0.22844933,
-0.2280308,
-0.22765842,
-0.22690275,
-0.22678614,
-0.22660668,
-0.22653314,
-0.22653314,
-0.22653314,
-0.22645362,
-0.22645362,
-0.22645362,
-0.22645362,
-0.22641015,
-0.22617865,
-0.2259459,
-0.2259374,
-0.22587796,
-0.2258161,
-0.22574651,
-0.22574554,
-0.22548473,
-0.22543494,
-0.22525701,
-0.22474414,
-0.22442967,
-0.22431064,
-0.22408673,
-0.22392403,
-0.22368002,
-0.22306487,
-0.22285101,
-0.222526,
-0.22231407,
-0.22210276,
-0.22206546,
-0.22194013,
-0.22191422,
-0.22185916,
-0.22169472,
-0.22167242,
-0.22155137,
-0.22155137,
-0.22155137,
-0.22155137,
-0.2209204,
-0.22067082,
-0.22037768,
-0.22029011,
-0.22026964,
-0.22020513,
-0.22016865,
-0.22016476,
-0.22016476,
-0.22016476,
-0.22003067,
-0.21946122,
-0.21941298,
-0.21927556,
-0.21919738,
-0.21905433,
-0.21904549,
-0.2190072,
-0.21863455,
-0.21833348,
-0.21820672,
-0.21798721,
-0.2178777,
-0.21782577,
-0.21782577,
-0.21758276,
-0.21745168,
-0.21721439,
-0.21721385,
-0.21707861,
-0.21705978,
-0.21690643,
-0.21680216,
-0.21646991,
-0.21644123,
-0.21644123,
-0.21625696,
-0.21582162,
-0.21572614,
-0.21572614,
-0.21564972,
-0.2156016,
-0.21539079,
-0.2152073,
-0.21482415,
-0.21475336,
-0.21461883,
-0.21459223,
-0.21454339,
-0.21454339,
-0.21454339,
-0.21426836,
-0.21400057,
-0.21364447,
-0.21361668,
-0.21315698,
-0.21304268,
-0.21304019,
-0.2128482,
-0.21267731,
-0.21267731,
-0.21258788,
-0.21240783,
-0.21207897,
-0.21198808,
-0.21177274,
-0.2117131,
-0.2117131,
-0.21167201,
-0.2115153,
-0.2115153,
-0.2115153,
-0.21142891,
-0.21133542,
-0.21127732,
-0.21117875,
-0.21117489,
-0.21110134,
-0.21088438,
-0.21047437,
-0.21044104,
-0.21039055,
-0.21035527,
-0.20996842,
-0.20980063,
-0.2097038,
-0.20946577,
-0.20946014,
-0.20942813,
-0.20941608,
-0.20924507,
-0.20911667,
-0.20909792,
-0.20909138,
-0.20877184,
-0.2085982,
-0.20842192,
-0.20838156,
-0.20813459,
-0.20799534,
-0.20798402,
-0.20796762,
-0.20760001,
-0.20745353,
-0.20738594,
-0.20717274,
-0.2069168,
-0.20681906,
-0.20678772,
-0.20677699,
-0.20638344,
-0.2061538,
-0.2060867,
-0.20592475,
-0.20591141,
-0.2058285,
-0.2058285,
-0.2058285,
-0.2058285,
-0.20579101,
-0.20547721,
-0.20531598,
-0.20527728,
-0.20524311,
-0.20520781,
-0.20516881,
-0.20516433,
-0.20514925,
-0.2047394,
-0.204461,
-0.20427224,
-0.20427224,
-0.20427224,
-0.20398459,
-0.20363878,
-0.20343398,
-0.20332822,
-0.20316648,
-0.20296429,
-0.2029161,
-0.20268814,
-0.20262143,
-0.20260231,
-0.20229723,
-0.20224482,
-0.20224482,
-0.20224482,
-0.20223491,
-0.20209286,
-0.20196788,
-0.20169942,
-0.20167737,
-0.20142688,
-0.20128514,
-0.20113866,
-0.20113866,
-0.20113866,
-0.20113866,
-0.20068517,
-0.20065692,
-0.2006093,
-0.20054963,
-0.20044668,
-0.2002008,
-0.1999913,
-0.19997263,
-0.19977535,
-0.19971567,
-0.19960514,
-0.19950157,
-0.19825016,
-0.19820338,
-0.19819164,
-0.19809829,
-0.1980822,
-0.19799386,
-0.19730064,
-0.1972953,
-0.19669616,
-0.19625807,
-0.19605839,
-0.19603302,
-0.19572918,
-0.19558313,
-0.19556127,
-0.19483508,
-0.19464308,
-0.19464308,
-0.19464308,
-0.19457677,
-0.19457176,
-0.19454196,
-0.1937605,
-0.19368774,
-0.1935991,
-0.19327149,
-0.19321308,
-0.19300011,
-0.1924897,
-0.19248785,
-0.19233713,
-0.1918606,
-0.19185935,
-0.19184119,
-0.19182861,
-0.19153932,
-0.19153206,
-0.19138764,
-0.19134815,
-0.19120163,
-0.19085239,
-0.19079643,
-0.19073516,
-0.19055621,
-0.19044974,
-0.19017039,
-0.18988234,
-0.18986732,
-0.18971166,
-0.1896646,
-0.18952027,
-0.18950665,
-0.18932366,
-0.18910976,
-0.18894115,
-0.18894115,
-0.18894115,
-0.18894115,
-0.18888013,
-0.18875979,
-0.18870991,
-0.18859403,
-0.18855825,
-0.18849711,
-0.18836834,
-0.1882557,
-0.18820561,
-0.18820561,
-0.18820561,
-0.18805462,
-0.18805462,
-0.18796793,
-0.1879089,
-0.18706146,
-0.18686597,
-0.18640412,
-0.18640412,
-0.18628903,
-0.18625243,
-0.18623506,
-0.18595092,
-0.18580033,
-0.18552017,
-0.18551438,
-0.18546577,
-0.18543191,
-0.18538618,
-0.1850295,
-0.18501993,
-0.18498975,
-0.18493997,
-0.18493204,
-0.1848607,
-0.18477769,
-0.1843186,
-0.18404534,
-0.18400039,
-0.18373072,
-0.1836665,
-0.18365143,
-0.18358533,
-0.18358533,
-0.18358533,
-0.18358533,
-0.18357408,
-0.1832384,
-0.18323264,
-0.18305121,
-0.18300298,
-0.18292323,
-0.18271482,
-0.18258058,
-0.18244019,
-0.18242459,
-0.18226545,
-0.18226345,
-0.18226345,
-0.18223597,
-0.18209755,
-0.18187653,
-0.18160273,
-0.18156675,
-0.18153511,
-0.18142337,
-0.18123978,
-0.18106085,
-0.18095061,
-0.18086717,
-0.18083899,
-0.18051897,
-0.18046285,
-0.18040985,
-0.18038361,
-0.1803713,
-0.17968723,
-0.17968722,
-0.17968722,
-0.17968722,
-0.17962725,
-0.179519,
-0.17939672,
-0.17932367,
-0.17932367,
-0.17932367,
-0.17932367,
-0.17885032,
-0.17856835,
-0.17853218,
-0.17812718,
-0.17799678,
-0.17782505,
-0.17776597,
-0.17774665,
-0.17754015,
-0.17749697,
-0.17745765,
-0.17742272,
-0.17739584,
-0.17720461,
-0.17675681,
-0.1767115,
-0.17668472,
-0.1766687,
-0.1765947,
-0.17658457,
-0.17652485,
-0.17649047,
-0.17647995,
-0.17647123,
-0.1763892,
-0.17601562,
-0.17595471,
-0.17524032,
-0.1750092,
-0.1744337,
-0.17433402,
-0.17424957,
-0.1735853,
-0.17356019,
-0.1731522,
-0.17308374,
-0.17299175,
-0.17291336,
-0.17286947,
-0.17249516,
-0.17243549,
-0.17233415,
-0.17229019,
-0.17228183,
-0.17226204,
-0.17187558,
-0.17184722,
-0.17182618,
-0.17174685,
-0.17172147,
-0.17155536,
-0.17149882,
-0.1712082,
-0.17110817,
-0.17110817,
-0.17110817,
-0.17110817,
-0.17099431,
-0.17061941,
-0.17055386,
-0.17049219,
-0.17049219,
-0.16987154,
-0.1696497,
-0.1696497,
-0.1696497,
-0.16958423,
-0.16944458,
-0.16885476,
-0.16880623,
-0.1688022,
-0.16875191,
-0.16868688,
-0.16840103,
-0.16826402,
-0.16796197,
-0.16787744,
-0.16787744,
-0.16787744,
-0.1678774,
-0.16768415,
-0.16757892,
-0.16736406,
-0.16733588,
-0.16710863,
-0.16692363,
-0.16684575,
-0.16679968,
-0.16675541,
-0.16668807,
-0.16667458,
-0.16666791,
-0.16659293,
-0.16653436,
-0.16648652,
-0.16647238,
-0.1664532,
-0.1664091,
-0.16637136,
-0.16630939,
-0.16619223,
-0.166031,
-0.16580248,
-0.1657299,
-0.16522849,
-0.16510896,
-0.16508639,
-0.16493808,
-0.16493808,
-0.16477716,
-0.16464323,
-0.16436021,
-0.16436021,
-0.16436021,
-0.16408157,
-0.16402477,
-0.16401295,
-0.16393164,
-0.16389105,
-0.16382898,
-0.16382366,
-0.16375642,
-0.16370022,
-0.16353671,
-0.16349496,
-0.16349496,
-0.16349496,
-0.16349496,
-0.16342501,
-0.1632302,
-0.16319194,
-0.16317025,
-0.16293204,
-0.16289353,
-0.16285871,
-0.1626787,
-0.16267669,
-0.1626655,
-0.16255537,
-0.1624352,
-0.1624352,
-0.16237363,
-0.16232224,
-0.16224241,
-0.16220856,
-0.16203545,
-0.16203545,
-0.16203545,
-0.1620083,
-0.1616921,
-0.16155712,
-0.16141324,
-0.16141324,
-0.16138624,
-0.16128798,
-0.16127731,
-0.16127478,
-0.16119254,
-0.16118467,
-0.16118309,
-0.16099693,
-0.1609881,
-0.1609612,
-0.16090277,
-0.16064237,
-0.16042274,
-0.16036727,
-0.16030553,
-0.16020876,
-0.16020681,
-0.1601042,
-0.15979184,
-0.15972063,
-0.15958819,
-0.15949681,
-0.15947525,
-0.15947154,
-0.15934932,
-0.15901627,
-0.15893002,
-0.15885846,
-0.15885043,
-0.15851161,
-0.15825939,
-0.15825939,
-0.15825938,
-0.15780874,
-0.15779687,
-0.15775788,
-0.1575974,
-0.15756288,
-0.15756288,
-0.15756288,
-0.15756288,
-0.15754318,
-0.15735339,
-0.15724409,
-0.15707442,
-0.15702002,
-0.15696824,
-0.15696174,
-0.15664664,
-0.15663442,
-0.15638326,
-0.15635811,
-0.15627454,
-0.15619747,
-0.15611579,
-0.15611,
-0.1558061,
-0.15578857,
-0.15578727,
-0.1557319,
-0.15567677,
-0.15566775,
-0.15563223,
-0.15557615,
-0.15543555,
-0.15537567,
-0.15524687,
-0.15517385,
-0.15517385,
-0.15517385,
-0.15510535,
-0.15503709,
-0.15501463,
-0.15458103,
-0.15447393,
-0.1544401,
-0.15413822,
-0.1541128,
-0.1541128,
-0.1541128,
-0.15381286,
-0.15379964,
-0.15366328,
-0.15353256,
-0.15351355,
-0.15350829,
-0.15347558,
-0.15326765,
-0.15322211,
-0.15312934,
-0.15312701,
-0.15294197,
-0.15275367,
-0.15244666,
-0.15234128,
-0.15205882,
-0.15196769,
-0.15191281,
-0.15177259,
-0.15177259,
-0.15169011,
-0.15157826,
-0.15122794,
-0.15119149,
-0.15084407,
-0.15066016,
-0.15051985,
-0.15050529,
-0.15041511,
-0.15034309,
-0.1501498,
-0.15013367,
-0.15000823,
-0.14985384,
-0.1496968,
-0.14943998,
-0.14940739,
-0.14940627,
-0.14938322,
-0.14929521,
-0.14919882,
-0.14894453,
-0.14893726,
-0.14883214,
-0.14882013,
-0.14875431,
-0.14873658,
-0.14865214,
-0.14865214,
-0.14865214,
-0.14865214,
-0.14864543,
-0.14852886,
-0.14851056,
-0.14849934,
-0.14844179,
-0.1484181,
-0.1484181,
-0.1484181,
-0.1484181,
-0.14832568,
-0.14831598,
-0.14823756,
-0.14822468,
-0.1480196,
-0.14773746,
-0.14769988,
-0.14756058,
-0.14756058,
-0.14756058,
-0.1475054,
-0.14738019,
-0.1473476,
-0.14734322,
-0.14732498,
-0.14729932,
-0.14729932,
-0.14729932,
-0.1472643,
-0.14710216,
-0.14685419,
-0.14663522,
-0.14648046,
-0.14641577,
-0.14631225,
-0.14607725,
-0.14573908,
-0.14573687,
-0.14573392,
-0.14561133,
-0.14558908,
-0.14554013,
-0.14536846,
-0.14506087,
-0.14495039,
-0.14488353,
-0.14471018,
-0.14461866,
-0.1444203,
-0.1441588,
-0.1441588,
-0.1441588,
-0.14402641,
-0.14399011,
-0.14399011,
-0.14399011,
-0.14399011,
-0.143757,
-0.14362694,
-0.14331992,
-0.14292397,
-0.14292397,
-0.14292397,
-0.14281903,
-0.14281233,
-0.1427966,
-0.14276798,
-0.14275084,
-0.14252587,
-0.14247243,
-0.14236544,
-0.14236544,
-0.14236544,
-0.14232364,
-0.14228974,
-0.14221156,
-0.14187078,
-0.14131701,
-0.14108351,
-0.14099489,
-0.1409167,
-0.14088093,
-0.14069557,
-0.1406557,
-0.14039628,
-0.14024775,
-0.14016137,
-0.13998967,
-0.13996339,
-0.13987206,
-0.13974893,
-0.13953929,
-0.13953498,
-0.13935158,
-0.13877527,
-0.13869324,
-0.13869324,
-0.13869324,
-0.13858597,
-0.13848522,
-0.13837469,
-0.13825092,
-0.13816954,
-0.13805893,
-0.13794899,
-0.13794424,
-0.13794424,
-0.13794424,
-0.13794424,
-0.1377695,
-0.1376878,
-0.1376878,
-0.1376878,
-0.13767901,
-0.13760437,
-0.13755964,
-0.13738073,
-0.13724712,
-0.13719164,
-0.13715929,
-0.13715929,
-0.13715929,
-0.13708222,
-0.1370497,
-0.1370211,
-0.13688727,
-0.13684359,
-0.13674162,
-0.13673164,
-0.13658649,
-0.13649416,
-0.13643724,
-0.13622761,
-0.13611819,
-0.13611342,
-0.13591547,
-0.13587931,
-0.13584483,
-0.13560726,
-0.13537768,
-0.13535556,
-0.13521118,
-0.13511252,
-0.13500959,
-0.13488723,
-0.13488142,
-0.13488142,
-0.13488142,
-0.13488142,
-0.13467474,
-0.1346123,
-0.13446198,
-0.13445063,
-0.13430901,
-0.13430901,
-0.13430901,
-0.13428998,
-0.13395946,
-0.13391964,
-0.13348958,
-0.13348,
-0.1333817,
-0.13332577,
-0.13331786,
-0.13329445,
-0.133194,
-0.13305774,
-0.13262141,
-0.13247783,
-0.13219109,
-0.13219109,
-0.13219109,
-0.13219109,
-0.13218284,
-0.1321767,
-0.13208245,
-0.1320533,
-0.13201597,
-0.13194305,
-0.13192423,
-0.1318323,
-0.1316449,
-0.13141608,
-0.13127516,
-0.13096468,
-0.13095851,
-0.13095851,
-0.13095851,
-0.13092673,
-0.13085793,
-0.13076171,
-0.13072161,
-0.1305616,
-0.13055062,
-0.13052182,
-0.13050266,
-0.13037823,
-0.13036937,
-0.13034831,
-0.1302806,
-0.1301827,
-0.13013539,
-0.13004126,
-0.12994759,
-0.12994759,
-0.12994759,
-0.12983528,
-0.12976016,
-0.12971328,
-0.12967664,
-0.12954646,
-0.12914392,
-0.12905428,
-0.12885062,
-0.12885036,
-0.12876017,
-0.12872265,
-0.12872265,
-0.12872265,
-0.12872265,
-0.12857932,
-0.1283141,
-0.12827992,
-0.1282611,
-0.12822102,
-0.12821166,
-0.12810574,
-0.12804602,
-0.12784599,
-0.1276463,
-0.12748116,
-0.12727714,
-0.12715931,
-0.12710947,
-0.12709604,
-0.12692447,
-0.12687156,
-0.12678738,
-0.12662236,
-0.12655874,
-0.12646593,
-0.1264471,
-0.12625174,
-0.12614231,
-0.12599087,
-0.12590583,
-0.12590583,
-0.12590583,
-0.12590425,
-0.12571251,
-0.12567657,
-0.12552828,
-0.12545873,
-0.1254518,
-0.12533279,
-0.12531672,
-0.1251698,
-0.12516333,
-0.12508261,
-0.124925025,
-0.124784485,
-0.12458116,
-0.124581136,
-0.124581136,
-0.124462865,
-0.12430405,
-0.12423993,
-0.124091186,
-0.124036,
-0.124009185,
-0.12395793,
-0.12386314,
-0.123843014,
-0.12381616,
-0.12369298,
-0.123634264,
-0.123569645,
-0.12352677,
-0.12339191,
-0.12322481,
-0.12317752,
-0.12307923,
-0.12303235,
-0.12247003,
-0.12242667,
-0.122359306,
-0.12219271,
-0.122127585,
-0.12187627,
-0.12182134,
-0.12171169,
-0.121581346,
-0.12157754,
-0.12157754,
-0.12157754,
-0.121494785,
-0.12136546,
-0.121304646,
-0.121258035,
-0.12118553,
-0.121185035,
-0.12114369,
-0.12088123,
-0.12086485,
-0.12085033,
-0.12079143,
-0.12071735,
-0.120659634,
-0.120659634,
-0.120659634,
-0.1206417,
-0.12052632,
-0.120387755,
-0.12006947,
-0.11951021,
-0.11939853,
-0.11915037,
-0.11905121,
-0.1188536,
-0.11873331,
-0.11873331,
-0.11873331,
-0.118644066,
-0.118577905,
-0.11853418,
-0.118331194,
-0.11830288,
-0.118155,
-0.11802589,
-0.11785933,
-0.11785933,
-0.11783494,
-0.11783494,
-0.11783494,
-0.11767802,
-0.117422275,
-0.11736268,
-0.117348924,
-0.11732554,
-0.1172665,
-0.117166914,
-0.117166914,
-0.1171636,
-0.117069446,
-0.11689647,
-0.11656095,
-0.11654995,
-0.11648008,
-0.11638254,
-0.11633084,
-0.11627157,
-0.11621652,
-0.11602207,
-0.11599805,
-0.11580148,
-0.1157423,
-0.11570896,
-0.11569619,
-0.11565574,
-0.11557804,
-0.11557804,
-0.11557804,
-0.11547514,
-0.115288764,
-0.11516279,
-0.11506186,
-0.11481501,
-0.11474256,
-0.11474256,
-0.11474256,
-0.11458995,
-0.114512,
-0.11450738,
-0.114313304,
-0.11424857,
-0.11424379,
-0.11423081,
-0.11419775,
-0.114081524,
-0.11407925,
-0.113896266,
-0.11382282,
-0.11376214,
-0.11375097,
-0.11372734,
-0.11362654,
-0.113445744,
-0.11344216,
-0.113393694,
-0.11339013,
-0.11320327,
-0.11320327,
-0.11320327,
-0.113086425,
-0.11302853,
-0.11290479,
-0.112703845,
-0.11268616,
-0.11266946,
-0.11258565,
-0.11245642,
-0.11239569,
-0.11239569,
-0.11239569,
-0.11235739,
-0.11206099,
-0.111963734,
-0.11184471,
-0.11152627,
-0.111477695,
-0.1114331,
-0.11142341,
-0.1112087,
-0.11087203,
-0.11067115,
-0.1106401,
-0.1105519,
-0.1104594,
-0.11031388,
-0.1101659,
-0.10981913,
-0.10961951,
-0.10959765,
-0.10952039,
-0.10937945,
-0.10926068,
-0.10905852,
-0.1090079,
-0.1087516,
-0.108643964,
-0.108599454,
-0.10846741,
-0.10841367,
-0.10839764,
-0.10832107,
-0.10813346,
-0.108110465,
-0.1081033,
-0.10792522,
-0.10788627,
-0.10783012,
-0.10777819,
-0.10768506,
-0.10757051,
-0.10752724,
-0.10749396,
-0.10747248,
-0.10726447,
-0.10723901,
-0.107131176,
-0.10708865,
-0.10702892,
-0.10701518,
-0.10685845,
-0.106835194,
-0.10680834,
-0.10679787,
-0.10675541,
-0.10672883,
-0.10658889,
-0.10658889,
-0.10652032,
-0.10638687,
-0.10631791,
-0.10626854,
-0.10625386,
-0.1062466,
-0.105630405,
-0.1056028,
-0.1054625,
-0.10532691,
-0.10529757,
-0.1049346,
-0.10492006,
-0.104792275,
-0.104689084,
-0.10466597,
-0.10432307,
-0.10432307,
-0.10432307,
-0.10418313,
-0.104093924,
-0.104010426,
-0.10393347,
-0.103876516,
-0.103596136,
-0.10355569,
-0.10334917,
-0.10283869,
-0.10272574,
-0.10264146,
-0.10264145,
-0.10259512,
-0.102580614,
-0.10257754,
-0.10241587,
-0.102284804,
-0.10207973,
-0.102012016,
-0.10189812,
-0.101820804,
-0.10172761,
-0.10166422,
-0.10153584,
-0.10147133,
-0.10143953,
-0.10130733,
-0.101294465,
-0.10114638,
-0.101118565,
-0.10096728,
-0.10083795,
-0.10078283,
-0.10056632,
-0.10056632,
-0.10045945,
-0.10045945,
-0.10045945,
-0.10045945,
-0.100451514,
-0.10044377,
-0.10038635,
-0.10028746,
-0.10026084,
-0.100260824,
-0.10023638,
-0.100119956,
-0.10007479,
-0.09984318,
-0.09965412,
-0.09961889,
-0.09928699,
-0.09925418,
-0.09922404,
-0.09906054,
-0.09902111,
-0.09857623,
-0.098435715,
-0.09840642,
-0.098193645,
-0.09807293,
-0.097464345,
-0.0973266,
-0.09726215,
-0.097125255,
-0.097085886,
-0.09662408,
-0.096583895,
-0.09648678,
-0.09621023,
-0.09589913,
-0.095880784,
-0.09567141,
-0.09552854,
-0.095457256,
-0.09537109,
-0.09530832,
-0.095246196,
-0.09521006,
-0.095074415,
-0.094900675,
-0.094843276,
-0.09481894,
-0.0948107,
-0.09480496,
-0.09451252,
-0.09441515,
-0.094320096,
-0.094116665,
-0.09397526,
-0.09395843,
-0.093911715,
-0.09373938,
-0.09371263,
-0.09371263,
-0.09371263,
-0.093522795,
-0.09348706,
-0.09345711,
-0.09345711,
-0.09345711,
-0.09331636,
-0.09324956,
-0.09316494,
-0.09308639,
-0.09308639,
-0.09307247,
-0.09290186,
-0.09286145,
-0.092785805,
-0.092784345,
-0.09278367,
-0.092700034,
-0.09238165,
-0.092255905,
-0.09220084,
-0.092168614,
-0.09207494,
-0.091959,
-0.091926046,
-0.091926046,
-0.091926046,
-0.09176825,
-0.09148373,
-0.09145135,
-0.09139493,
-0.0913477,
-0.09131794,
-0.09123465,
-0.09119083,
-0.09116109,
-0.091154926,
-0.09103386,
-0.090940095,
-0.0909118,
-0.09076874,
-0.09063234,
-0.09050673,
-0.09038664,
-0.090370394,
-0.09032465,
-0.090297855,
-0.09026788,
-0.09012453,
-0.08985013,
-0.08984963,
-0.08967617,
-0.08905862,
-0.08904235,
-0.08900668,
-0.08884865,
-0.08878949,
-0.08878306,
-0.08854427,
-0.088514276,
-0.08836542,
-0.08826632,
-0.088193394,
-0.088073984,
-0.08805925,
-0.08793689,
-0.08791351,
-0.087831825,
-0.08782223,
-0.087346494,
-0.087346494,
-0.08730951,
-0.08682663,
-0.08678454,
-0.086595155,
-0.08656455,
-0.08647806,
-0.08647018,
-0.086377785,
-0.08635719,
-0.08609484,
-0.085982636,
-0.0857033,
-0.08569145,
-0.08564002,
-0.08552526,
-0.08551923,
-0.085507035,
-0.085414544,
-0.08531201,
-0.08529234,
-0.085110895,
-0.08508477,
-0.08481245,
-0.084794745,
-0.08466037,
-0.08455154,
-0.084427685,
-0.08419057,
-0.084186584,
-0.084171034,
-0.08412746,
-0.0841156,
-0.08394296,
-0.08380448,
-0.08379606,
-0.08373105,
-0.08369733,
-0.083636396,
-0.0834755,
-0.08308987,
-0.08288968,
-0.08275841,
-0.082657054,
-0.08244604,
-0.08235248,
-0.08227251,
-0.08222899,
-0.08154004,
-0.08151184,
-0.081389934,
-0.08130453,
-0.08122948,
-0.08120498,
-0.08110967,
-0.0810739,
-0.08093192,
-0.0809219,
-0.08088195,
-0.080858335,
-0.08084425,
-0.0805743,
-0.08017632,
-0.080135025,
-0.08000144,
-0.07991241,
-0.079874255,
-0.07973732,
-0.07973732,
-0.07973732,
-0.07960705,
-0.07954418,
-0.07950602,
-0.07950602,
-0.07950602,
-0.07950602,
-0.07950548,
-0.07941158,
-0.07919577,
-0.07919577,
-0.07919577,
-0.079191625,
-0.07910458,
-0.0790697,
-0.07885687,
-0.078811675,
-0.07862817,
-0.07821758,
-0.07818531,
-0.07814022,
-0.0779694,
-0.07772919,
-0.07772123,
-0.07754377,
-0.07720285,
-0.07706848,
-0.07706262,
-0.07702701,
-0.07699214,
-0.07684355,
-0.07681116,
-0.07680177,
-0.07675951,
-0.076624274,
-0.076523915,
-0.0764063,
-0.07629718,
-0.07622928,
-0.07616747,
-0.07612132,
-0.07608439,
-0.0760227,
-0.07602014,
-0.07597433,
-0.075554915,
-0.075508595,
-0.07532052,
-0.075062156,
-0.07486289,
-0.07485605,
-0.074855916,
-0.07477783,
-0.07461134,
-0.07377567,
-0.073772825,
-0.0737128,
-0.073566854,
-0.07351215,
-0.073221155,
-0.07310978,
-0.07298406,
-0.07293675,
-0.07292178,
-0.07288443,
-0.07284036,
-0.0727694,
-0.07274758,
-0.07270085,
-0.07268569,
-0.07262031,
-0.0724667,
-0.07236203,
-0.072355054,
-0.07228419,
-0.07220161,
-0.07200614,
-0.07198418,
-0.071894,
-0.07169107,
-0.07164629,
-0.071605414,
-0.07136217,
-0.071270235,
-0.07126251,
-0.07123832,
-0.07110938,
-0.07093811,
-0.07088632,
-0.07085839,
-0.07082308,
-0.070409216,
-0.07039236,
-0.07016903,
-0.06963954,
-0.069588125,
-0.0695524,
-0.069381006,
-0.069251135,
-0.06907928,
-0.068818375,
-0.06856456,
-0.06856456,
-0.06848564,
-0.06838704,
-0.068190604,
-0.0681574,
-0.06797071,
-0.067788124,
-0.067701615,
-0.06765022,
-0.06751648,
-0.0672326,
-0.06719506,
-0.06700172,
-0.06695101,
-0.0668918,
-0.06678135,
-0.06677449,
-0.06667818,
-0.066456206,
-0.06615891,
-0.066113085,
-0.0660564,
-0.06592428,
-0.06531712,
-0.06517485,
-0.06465213,
-0.06458957,
-0.06451341,
-0.06448307,
-0.06436869,
-0.06433367,
-0.06420941,
-0.064153396,
-0.06364574,
-0.063518405,
-0.06321579,
-0.06321254,
-0.06321254,
-0.06280742,
-0.06272255,
-0.062707104,
-0.06270131,
-0.0625339,
-0.062457368,
-0.06238571,
-0.06231069,
-0.062151928,
-0.06213754,
-0.061984003,
-0.06196994,
-0.06169189,
-0.06167047,
-0.06167047,
-0.06167047,
-0.061643697,
-0.06162846,
-0.061527796,
-0.06122078,
-0.06075741,
-0.060702782,
-0.060279533,
-0.060279533,
-0.060279515,
-0.060235616,
-0.060233247,
-0.060188983,
-0.060173187,
-0.0600528,
-0.05993663,
-0.059777755,
-0.05974266,
-0.05970487,
-0.059474725,
-0.05936992,
-0.05923759,
-0.0591266,
-0.058989435,
-0.058933727,
-0.058859956,
-0.058760542,
-0.05851033,
-0.058467835,
-0.058467835,
-0.058467835,
-0.058467835,
-0.058439173,
-0.058356095,
-0.058238503,
-0.058198802,
-0.05804767,
-0.058037464,
-0.057863697,
-0.057779714,
-0.05776822,
-0.057760704,
-0.057752613,
-0.05772407,
-0.057644323,
-0.057618976,
-0.057502322,
-0.057289302,
-0.057009965,
-0.05660875,
-0.0564676,
-0.056427613,
-0.056369092,
-0.056309264,
-0.05607762,
-0.05606537,
-0.055741034,
-0.055658206,
-0.055489007,
-0.05484438,
-0.054839604,
-0.05480605,
-0.054692365,
-0.054437604,
-0.05435809,
-0.0543228,
-0.053997964,
-0.053660415,
-0.05364801,
-0.05357258,
-0.053534247,
-0.053531975,
-0.053485207,
-0.05343143,
-0.05342349,
-0.053319745,
-0.05329848,
-0.053297557,
-0.052759755,
-0.052536353,
-0.052369084,
-0.052295156,
-0.052144177,
-0.05212634,
-0.052033227,
-0.051944353,
-0.051798847,
-0.051722646,
-0.051655885,
-0.051465727,
-0.05144955,
-0.05143148,
-0.05141376,
-0.05133644,
-0.051312942,
-0.050848532,
-0.050710768,
-0.05062074,
-0.050512176,
-0.050435476,
-0.05034186,
-0.05021396,
-0.050188266,
-0.049939014,
-0.049767002,
-0.04975144,
-0.049686562,
-0.049577884,
-0.049176347,
-0.049131043,
-0.049121026,
-0.048591897,
-0.04859024,
-0.048307586,
-0.048240248,
-0.04814436,
-0.04814309,
-0.047957134,
-0.047860477,
-0.047652368,
-0.04761727,
-0.047500927,
-0.04715687,
-0.047156174,
-0.046799365,
-0.046775095,
-0.046549805,
-0.04653293,
-0.046466436,
-0.04626072,
-0.046007805,
-0.045905717,
-0.045780204,
-0.04567203,
-0.045437224,
-0.04540394,
-0.045283318,
-0.04521282,
-0.04501542,
-0.044869915,
-0.044748873,
-0.044649865,
-0.044461366,
-0.044050697,
-0.043991987,
-0.043756258,
-0.043752905,
-0.043641146,
-0.043389585,
-0.04321823,
-0.043191105,
-0.043191105,
-0.043191105,
-0.043157127,
-0.043153778,
-0.043010503,
-0.043001607,
-0.042863574,
-0.042844158,
-0.04273136,
-0.042710364,
-0.04226479,
-0.04217002,
-0.042144597,
-0.042130496,
-0.042127952,
-0.042046435,
-0.04197089,
-0.041968156,
-0.041968156,
-0.041968156,
-0.041968156,
-0.041849732,
-0.041527014,
-0.04143078,
-0.041383896,
-0.04133108,
-0.041139692,
-0.040755488,
-0.040752828,
-0.04035002,
-0.040056773,
-0.039945208,
-0.039870895,
-0.039364032,
-0.039195564,
-0.039041698,
-0.038919922,
-0.038876314,
-0.038723413,
-0.0386548,
-0.03850444,
-0.038496774,
-0.038428392,
-0.038186654,
-0.038068846,
-0.0380126,
-0.0380126,
-0.0380126,
-0.037837278,
-0.037818246,
-0.037818246,
-0.03771866,
-0.037684646,
-0.037677284,
-0.03766746,
-0.03764789,
-0.037531316,
-0.03747877,
-0.03745862,
-0.037444174,
-0.037386775,
-0.036967516,
-0.036723003,
-0.03667261,
-0.036457684,
-0.036249846,
-0.03615966,
-0.036153268,
-0.03561786,
-0.03547909,
-0.0351098,
-0.03508568,
-0.034699094,
-0.034629557,
-0.034555472,
-0.03447469,
-0.03439999,
-0.03434282,
-0.034024764,
-0.0339988,
-0.0339988,
-0.03399298,
-0.033583585,
-0.03322685,
-0.033066668,
-0.032960802,
-0.0328794,
-0.032729886,
-0.032689013,
-0.03267129,
-0.03263331,
-0.03217926,
-0.031367052,
-0.031110598,
-0.03078295,
-0.030632319,
-0.030465972,
-0.03014179,
-0.029945008,
-0.029933296,
-0.029875433,
-0.029787367,
-0.029242055,
-0.02915476,
-0.028795483,
-0.028795483,
-0.028795483,
-0.028795483,
-0.02867444,
-0.028472535,
-0.028424764,
-0.0281628,
-0.02785268,
-0.027809957,
-0.02765821,
-0.027610285,
-0.027507694,
-0.02748458,
-0.027453145,
-0.02725124,
-0.027097335,
-0.027091172,
-0.027091172,
-0.027091172,
-0.026862336,
-0.02672361,
-0.02668081,
-0.026628764,
-0.026480908,
-0.026465382,
-0.026443655,
-0.026405286,
-0.026361406,
-0.026349772,
-0.026247991,
-0.025987105,
-0.025936946,
-0.025935058,
-0.025719823,
-0.02563299,
-0.025554862,
-0.025525123,
-0.025464563,
-0.02541371,
-0.025368713,
-0.025213307,
-0.025171045,
-0.025157562,
-0.025015755,
-0.024956118,
-0.024278862,
-0.024261603,
-0.024227163,
-0.023998752,
-0.023750117,
-0.023673762,
-0.023585388,
-0.023033528,
-0.02302251,
-0.022908825,
-0.022832008,
-0.022584952,
-0.02242473,
-0.022186996,
-0.02206395,
-0.021970144,
-0.021908196,
-0.021893943,
-0.021893943,
-0.02164238,
-0.02142337,
-0.021243038,
-0.020631965,
-0.020631734,
-0.020379093,
-0.020317724,
-0.020288521,
-0.019869378,
-0.019765401,
-0.019760316,
-0.01962159,
-0.019603137,
-0.019390251,
-0.01926393,
-0.01910733,
-0.019092152,
-0.018745394,
-0.01819288,
-0.018068178,
-0.01777185,
-0.0177564,
-0.017500214,
-0.01717091,
-0.017146561,
-0.016839601,
-0.01620688,
-0.015999349,
-0.01595077,
-0.015146229,
-0.014503529,
-0.014444549,
-0.014292571,
-0.014227195,
-0.013921968,
-0.013799923,
-0.013665396,
-0.01365457,
-0.01359012,
-0.01340763,
-0.013104174,
-0.013037181,
-0.012782112,
-0.01271431,
-0.012714117,
-0.012534401,
-0.012390359,
-0.01233631,
-0.011925526,
-0.011732866,
-0.011270768,
-0.01120281,
-0.0109387655,
-0.010930868,
-0.010611695,
-0.01060869,
-0.01049435,
-0.010477746,
-0.010472584,
-0.010457136,
-0.010065845,
-0.00960548,
-0.009478042,
-0.009442022,
-0.009320671,
-0.009249362,
-0.009238884,
-0.009014133,
-0.0087338695,
-0.008580967,
-0.0082957335,
-0.008012156,
-0.007970011,
-0.0076769567,
-0.007432251,
-0.007194864,
-0.0070219673,
-0.006837398,
-0.0067203613,
-0.006603479,
-0.006326297,
-0.00525174,
-0.005195418,
-0.004351544,
-0.0043298937,
-0.004174063,
-0.004111461,
-0.0033895168,
-0.0033895168,
-0.0032920504,
-0.0032920504,
-0.0032920504,
-0.0032126135,
-0.0031590648,
-0.0027783683,
-0.002673043,
-0.0026112886,
-0.0023614203,
-0.0023156537,
-0.002062241,
-0.0019386169,
-0.0017907608,
-0.0017661053,
-0.0017118247,
-0.0015220542,
-0.0014609548,
-0.0010360325,
-0.0008987705,
-0.00075353414,
-0.00071936316,
-0.00066296366,
-0.00040396518,
-0.00022532829,
-0.00010000893,
9.93155E-05,
0.00022317092,
0.000310698,
0.00055964163,
0.0012905236,
0.0014867275,
0.0015965216,
0.0019765631,
0.0020748386,
0.0021436813,
0.00222751,
0.002259023,
0.002360727,
0.0024803062,
0.0029085032,
0.0034962676,
0.0035545162,
0.0036245533,
0.003747561,
0.0038639428,
0.00449967,
0.0049115713,
0.0049284063,
0.005036428,
0.0051442576,
0.0052488125,
0.005650389,
0.005852487,
0.005870016,
0.0059105046,
0.005966557,
0.0059977234,
0.0060339365,
0.0061208857,
0.0061987815,
0.0063009476,
0.0067459797,
0.0069857934,
0.0072265314,
0.0074628773,
0.007548979,
0.0077928375,
0.007875896,
0.007953214,
0.008407723,
0.008561396,
0.008809184,
0.009059129,
0.009282262,
0.00945982,
0.009591611,
0.009813395,
0.0098645175,
0.010230305,
0.010366025,
0.010639085,
0.010982221,
0.011046903,
0.011217681,
0.011217797,
0.011237483,
0.011282903,
0.011289259,
0.01152522,
0.0115758795,
0.012006273,
0.012220236,
0.012245007,
0.012355533,
0.01278581,
0.0128600085,
0.012931972,
0.013207189,
0.013306273,
0.013730656,
0.01384226,
0.013964421,
0.014226886,
0.014237211,
0.014270535,
0.014310407,
0.014416349,
0.014426326,
0.01456147,
0.014866967,
0.014894589,
0.014989436,
0.01500654,
0.015068718,
0.015073919,
0.015381073,
0.015463862,
0.01570433,
0.01574582,
0.016119082,
0.016229607,
0.016587613,
0.016631724,
0.0168161,
0.017170178,
0.017273769,
0.017631736,
0.017631814,
0.017699076,
0.017703198,
0.01775929,
0.017949214,
0.017952835,
0.017971404,
0.018140988,
0.01846255,
0.01859226,
0.018803066,
0.019102747,
0.019200211,
0.019423613,
0.019440873,
0.01954381,
0.020197297,
0.020317685,
0.020444468,
0.020590436,
0.020595137,
0.021043558,
0.021059508,
0.02107041,
0.021175273,
0.021180898,
0.021315502,
0.021327328,
0.02153224,
0.02156248,
0.021864934,
0.022348875,
0.022458322,
0.02253329,
0.022653678,
0.022661384,
0.022774376,
0.02278759,
0.023065465,
0.02325593,
0.023270106,
0.023560155,
0.024398558,
0.024556315,
0.02463082,
0.024715226,
0.025237616,
0.02551969,
0.025681838,
0.026192632,
0.026365874,
0.02650541,
0.026590703,
0.026954295,
0.027098684,
0.027403025,
0.027491862,
0.02757361,
0.027939629,
0.028048268,
0.028195275,
0.028376648,
0.028578939,
0.02878458,
0.02882615,
0.028919224,
0.029826738,
0.029954638,
0.030165251,
0.03056729,
0.030631432,
0.031028772,
0.031028772,
0.031043412,
0.031045724,
0.031320516,
0.031675246,
0.031744823,
0.032033637,
0.032053746,
0.03208819,
0.03219263,
0.032267403,
0.03256092,
0.034256373,
0.03431516,
0.03454018,
0.035171475,
0.035588346,
0.03640976,
0.036780905,
0.036907803,
0.037234027,
0.03727725,
0.037586715,
0.037938327,
0.03811238,
0.038182147,
0.038230803,
0.038445227,
0.038910795,
0.039136853,
0.039473247,
0.039543554,
0.039609507,
0.03970339,
0.039714642,
0.040083587,
0.04024766,
0.040275592,
0.04053694,
0.041144893,
0.041712623,
0.04200275,
0.042470936,
0.04262769,
0.04264302,
0.042714715,
0.043535013,
0.043540522,
0.04355173,
0.04391463,
0.044131752,
0.044495806,
0.04471975,
0.044780616,
0.044787858,
0.04523447,
0.045444388,
0.04553673,
0.04559864,
0.04574715,
0.045826394,
0.04584019,
0.045903176,
0.046485968,
0.047046535,
0.047124587,
0.047128208,
0.047261037,
0.04738474,
0.048303235,
0.04838926,
0.048842035,
0.048853863,
0.049112204,
0.049261987,
0.04950176,
0.050435398,
0.050542496,
0.05093321,
0.051840223,
0.051911492,
0.052011617,
0.0520142,
0.052017473,
0.052150536,
0.052245498,
0.052307405,
0.05257118,
0.052627582,
0.05276546,
0.053049922,
0.053951927,
0.05413037,
0.054704886,
0.054734588,
0.05478833,
0.054850545,
0.05502656,
0.055064663,
0.056354646,
0.056958053,
0.057115577,
0.05740563,
0.057710275,
0.057872847,
0.057887413,
0.05814356,
0.058390036,
0.058609623,
0.058840923,
0.05942056,
0.05948817,
0.059556976,
0.060118236,
0.060235232,
0.060246903,
0.060357932,
0.060698755,
0.06081764,
0.061348736,
0.061363876,
0.061480336,
0.061831485,
0.062243383,
0.062280368,
0.062489554,
0.06255362,
0.06259712,
0.0630042,
0.06330646,
0.06339102,
0.06356138,
0.06361577,
0.064160466,
0.06441923,
0.06480821,
0.06480821,
0.06540376,
0.06547345,
0.06595208,
0.06660383,
0.06695224,
0.067485265,
0.06766085,
0.06781218,
0.06804417,
0.06814422,
0.06826457,
0.06832933,
0.06841913,
0.0687556,
0.0688093,
0.06939776,
0.06985019,
0.070239514,
0.07040563,
0.070548944,
0.070751466,
0.07093133,
0.072344445,
0.073151566,
0.07330947,
0.07349362,
0.0738059,
0.07411713,
0.07414121,
0.074242495,
0.074275546,
0.07515983,
0.075559676,
0.0756999,
0.07584533,
0.076165736,
0.07640316,
0.076565005,
0.07712114,
0.077159666,
0.077646844,
0.07773537,
0.07821496,
0.07853675,
0.078862585,
0.07985501,
0.07995344,
0.07995344,
0.07995344,
0.08007996,
0.08067319,
0.08163194,
0.08171897,
0.08204053,
0.08243044,
0.08342494,
0.083727315,
0.08376221,
0.08415779,
0.0848501,
0.08488304,
0.08503872,
0.08532557,
0.08534348,
0.086130224,
0.086249344,
0.086870395,
0.08819913,
0.08904466,
0.089200996,
0.08936549,
0.08977493,
0.089867234,
0.090097256,
0.09054333,
0.09060882,
0.09095623,
0.0913053,
0.09132753,
0.09169274,
0.092039846,
0.092070974,
0.09208765,
0.0923376,
0.092640206,
0.09273991,
0.09284731,
0.093108855,
0.093346044,
0.094004385,
0.09436875,
0.094590686,
0.09553977,
0.09598299,
0.09619538,
0.096536666,
0.09678118,
0.09693412,
0.09710416,
0.09728854,
0.09736255,
0.09751541,
0.09973926,
0.099875055,
0.09997353,
0.100105934,
0.10083527,
0.10094869,
0.101152174,
0.10174044,
0.10200945,
0.102863535,
0.10291073,
0.10291073,
0.10291073,
0.10359203,
0.10383897,
0.104770064,
0.10479946,
0.10690874,
0.107087724,
0.10758538,
0.10787708,
0.10804528,
0.109560706,
0.10965601,
0.109896295,
0.11018634,
0.11025383,
0.11032106,
0.11151601,
0.111965895,
0.112326905,
0.11232721,
0.112575464,
0.1131195,
0.113547005,
0.11386622,
0.1146105,
0.1146105,
0.1152789,
0.11559334,
0.11672036,
0.11745059,
0.11767476,
0.11822885,
0.11865482,
0.118885696,
0.11943031,
0.119488016,
0.119940564,
0.120822385,
0.12082924,
0.121010885,
0.12242665,
0.12245546,
0.123070195,
0.123395495,
0.1240469,
0.124552645,
0.12678435,
0.12681147,
0.12728232,
0.12785988,
0.12790194,
0.12825945,
0.12874971,
0.12899253,
0.12920737,
0.12922633,
0.12938605,
0.13013515,
0.13022175,
0.13038082,
0.13045587,
0.13052332,
0.13112462,
0.13136257,
0.1314251,
0.1332268,
0.13436885,
0.13508914,
0.13528739,
0.13571858,
0.13684924,
0.13714163,
0.13759877,
0.13805513,
0.13818079,
0.13889533,
0.13926409,
0.14079693,
0.14082837,
0.14085002,
0.14103809,
0.1416631,
0.1417422,
0.14246568,
0.14249377,
0.14262252,
0.14270045,
0.14280061,
0.14381072,
0.1440218,
0.14503887,
0.14510764,
0.14576668,
0.14594993,
0.14626406,
0.14664872,
0.14760324,
0.1482468,
0.14835389,
0.14918894,
0.14930867,
0.15013209,
0.15265265,
0.15318838,
0.15369801,
0.15406896,
0.15452601,
0.15476982,
0.15501662,
0.15528402,
0.15530497,
0.15542486,
0.15599717,
0.1561926,
0.15634951,
0.15638788,
0.15659846,
0.15704599,
0.15751438,
0.15798649,
0.15849516,
0.15930644,
0.15931526,
0.16015941,
0.16023684,
0.1612424,
0.16144885,
0.16214679,
0.16281372,
0.16324185,
0.16326489,
0.16328593,
0.16378693,
0.16554137,
0.16602191,
0.1660394,
0.16632779,
0.16787235,
0.16890214,
0.17042473,
0.17102644,
0.17130351,
0.17280106,
0.17332591,
0.17378616,
0.1738951,
0.17395425,
0.1743502,
0.17473483,
0.17657009,
0.17746751,
0.17746958,
0.17748013,
0.17752013,
0.17762795,
0.17821702,
0.17908375,
0.18025419,
0.18161833,
0.18172824,
0.18230993,
0.18308881,
0.18386176,
0.18454841,
0.18478723,
0.18519723,
0.18520918,
0.18542442,
0.18736874,
0.18817358,
0.18887562,
0.18917564,
0.1902403,
0.19227071,
0.19272538,
0.19449723,
0.19562587,
0.19579741,
0.19610742,
0.19752488,
0.1983251,
0.19835766,
0.19935612,
0.19983144,
0.20159873,
0.20332274,
0.20411195,
0.20412204,
0.20571098,
0.20584488,
0.20622334,
0.2081696,
0.20823681,
0.20945768,
0.21074644,
0.21098784,
0.21241835,
0.21340021,
0.21418819,
0.21440774,
0.21654207,
0.21662396,
0.21681793,
0.21689306,
0.21717201,
0.2183262,
0.22041568,
0.22206944,
0.22495776,
0.22516032,
0.22564071,
0.2291364,
0.22915636,
0.22962266,
0.23060441,
0.2322729,
0.23247889,
0.23518895,
0.23585531,
0.23640913,
0.23834139,
0.2387145,
0.24173434,
0.24193983,
0.24205227,
0.24245493,
0.24315314,
0.24396971,
0.24506499,
0.24740314,
0.24852455,
0.24964741,
0.25026596,
0.2564565,
0.25951627,
0.26014218,
0.26017824,
0.26233664,
0.26242033,
0.26413962,
0.2664108,
0.26751688,
0.26751688,
0.2678361,
0.26890358,
0.27030426,
0.27108505,
0.27212054,
0.27213994,
0.2743388,
0.2747821,
0.27949598,
0.28363687,
0.28599304,
0.289854,
0.29059738,
0.29077566,
0.29533732,
0.29551175,
0.29674444,
0.29788715,
0.30219716,
0.30311912,
0.30362186,
0.30586115,
0.30610508,
0.30735502,
0.3086379,
0.30894932,
0.3148543,
0.31798795,
0.3187526,
0.32176048,
0.32645443,
0.32744843,
0.3286902,
0.3310862,
0.3319761,
0.3346738,
0.3370535,
0.33740723,
0.3376997,
0.33777198,
0.33965605,
0.3451893,
0.34621173,
0.34657955,
0.34763488,
0.35490897,
0.35661882,
0.36097723,
0.3636034,
0.36576155,
0.36753136,
0.37084737,
0.37424612,
0.37909788,
0.38099065,
0.38183054,
0.38270804,
0.3846234,
0.400628,
0.40112966,
0.40119022,
0.40206695,
0.40870035,
0.41510424,
0.4179133,
0.41992718,
0.42291173,
0.42709067,
0.42994562,
0.43109387,
0.4337597,
0.44162434,
0.44506794,
0.4502855,
0.4587804,
0.46847603,
0.47518003,
0.5111175,
0.51608324,
0.5301412,
0.54152864,
0.54971385,
0.5544003,
0.55820155,
0.5601032,
0.5643522,
0.56832284,
0.5740315,
0.5853239,
0.58924836,
0.59348935,
0.6059792,
0.609017,
0.61670643,
0.6225151,
0.66277885,
0.6779254,
0.6786687,
0.6890122,
0.76995236,
0.7839353,
0.7910496,
0.83218896,
0.8547768,
0.8577521,
0.8670907,
0.8685319,
0.9002021,
0.92382,
1.0057887,
1.0492691,
1.2996485,
1.37,
1.578177,
1.6385407,
1.7762674,
1.8352754,
1.9083667,
2.0739102,
2.259885,
2.6154227,
2.9091587,
2.9091587,
3.0495784,
3.380145,
3.708987,
4.3129206,
4.4017057,
6.359804,
8.540902,
9.449265,
11.016926,
11.152508,
21.694782,
24.029587,
24.058483,
27.238382,


==> plots/data/pdf_bd_speech_adv.csv <==
clean,adv
-2.4142148,3.2411146
-2.2420495,3.3117006
-2.0557938,3.5652487
-2.0008445,3.657874
-1.9792184,3.6720054
-1.918094,3.886817
-1.9102119,4.324229
-1.8896147,4.6412272
-1.8338919,4.696354
-1.82523,5.4063773
-1.8055319,6.3773932
-1.8036826,6.5561967
-1.7867801,6.750643
-1.7710999,6.8898516
-1.7676837,7.3290973
-1.7511308,7.480333
-1.7455585,7.5908976
-1.7403071,7.804088
-1.6869265,
-1.6840079,
-1.6672823,
-1.6540824,
-1.6337366,
-1.6164662,
-1.6068225,
-1.6068225,
-1.5867656,
-1.5848634,
-1.5839797,
-1.5751256,
-1.5726622,
-1.5676113,
-1.5653433,
-1.5635803,
-1.5629528,
-1.5453006,
-1.5417646,
-1.5407196,
-1.5406048,
-1.5240093,
-1.5237592,
-1.5193865,
-1.5094113,
-1.506867,
-1.5060173,
-1.5021992,
-1.4936316,
-1.4862174,
-1.4849194,
-1.4826311,
-1.4776635,
-1.4735006,
-1.4678588,
-1.4565144,
-1.4530795,
-1.4380381,
-1.4348154,
-1.4342265,
-1.424449,
-1.4182849,
-1.4182849,
-1.4182849,
-1.4166801,
-1.4166677,
-1.4158318,
-1.415713,
-1.4149084,
-1.4147211,
-1.4130242,
-1.4109737,
-1.4027547,
-1.3942293,
-1.3933865,
-1.3928711,
-1.3909409,
-1.388003,
-1.3852874,
-1.3829547,
-1.3811826,
-1.3791436,
-1.3789303,
-1.3725127,
-1.3725127,
-1.370018,
-1.3687989,
-1.3590188,
-1.356349,
-1.3539978,
-1.3506372,
-1.3474587,
-1.3312991,
-1.3248738,
-1.321602,
-1.3151273,
-1.3144256,
-1.3144256,
-1.3144256,
-1.3123711,
-1.3114489,
-1.3069128,
-1.3066447,
-1.3031306,
-1.3030041,
-1.3009566,
-1.2989688,
-1.2955548,
-1.2920849,
-1.2863156,
-1.2856399,
-1.2791487,
-1.2743157,
-1.2722548,
-1.2686903,
-1.2661654,
-1.2620497,
-1.2587658,
-1.2572714,
-1.2569691,
-1.250331,
-1.2492797,
-1.2436007,
-1.2376958,
-1.2374495,
-1.2334386,
-1.2318372,
-1.231758,
-1.2276897,
-1.2273751,
-1.226849,
-1.2234722,
-1.2225577,
-1.2199664,
-1.2132568,
-1.2097843,
-1.2082093,
-1.2070198,
-1.2070198,
-1.2070198,
-1.2055944,
-1.2040983,
-1.2001703,
-1.194252,
-1.1929466,
-1.1925046,
-1.1875621,
-1.1833817,
-1.1829103,
-1.178883,
-1.1778798,
-1.1771848,
-1.176962,
-1.1699953,
-1.1628935,
-1.1608089,
-1.1600782,
-1.1577829,
-1.1556768,
-1.1547885,
-1.150404,
-1.1454722,
-1.1388632,
-1.1383148,
-1.1329865,
-1.1279112,
-1.127367,
-1.1244532,
-1.1207553,
-1.1205927,
-1.1192464,
-1.116111,
-1.1151493,
-1.1149765,
-1.109638,
-1.1081818,
-1.107873,
-1.105994,
-1.1046089,
-1.1032233,
-1.1008053,
-1.1007618,
-1.1007202,
-1.1002501,
-1.0997556,
-1.0942757,
-1.0933625,
-1.0909725,
-1.0901287,
-1.0875633,
-1.0854703,
-1.0853,
-1.0817164,
-1.0807555,
-1.0800571,
-1.0769237,
-1.0727797,
-1.0703818,
-1.0687091,
-1.0654522,
-1.0625628,
-1.0592715,
-1.0546575,
-1.0518461,
-1.0461444,
-1.0439577,
-1.0420444,
-1.0384097,
-1.0376794,
-1.0376347,
-1.035987,
-1.0343747,
-1.0329411,
-1.0329411,
-1.0296657,
-1.02937,
-1.0285555,
-1.0259331,
-1.0248126,
-1.0191162,
-1.0188488,
-1.018635,
-1.0170343,
-1.0152048,
-1.0139431,
-1.0114411,
-1.0111443,
-1.0093938,
-1.0093938,
-1.0074283,
-1.0074283,
-1.0074283,
-1.0055546,
-1.0047827,
-1.0022748,
-1.0020758,
-1.0000283,
-1.0000281,
-1.0000281,
-0.9998229,
-0.99895084,
-0.9980473,
-0.9931807,
-0.9927777,
-0.9871929,
-0.98650694,
-0.9861176,
-0.9857552,
-0.98556626,
-0.9784638,
-0.977319,
-0.9763084,
-0.9759048,
-0.97478867,
-0.9714043,
-0.9712265,
-0.96513283,
-0.96403486,
-0.95941323,
-0.9592298,
-0.9550892,
-0.9542509,
-0.9527398,
-0.95244616,
-0.9524175,
-0.952258,
-0.9514598,
-0.95109296,
-0.95035386,
-0.94916695,
-0.9453974,
-0.94220805,
-0.9421189,
-0.93977374,
-0.9355595,
-0.93507296,
-0.9348057,
-0.93438435,
-0.9324682,
-0.9298891,
-0.9266783,
-0.92655957,
-0.9223018,
-0.9194175,
-0.9153077,
-0.9133653,
-0.90768754,
-0.90436226,
-0.9029474,
-0.9015781,
-0.90107685,
-0.9003945,
-0.8913796,
-0.88990915,
-0.88937986,
-0.8887763,
-0.8875995,
-0.8862134,
-0.8845796,
-0.88142794,
-0.87879866,
-0.87782633,
-0.87631583,
-0.8727365,
-0.86862576,
-0.86778164,
-0.8658128,
-0.864381,
-0.86429125,
-0.86390054,
-0.86336297,
-0.86280805,
-0.8618356,
-0.86154586,
-0.8614711,
-0.861369,
-0.85965824,
-0.8585091,
-0.857678,
-0.85490537,
-0.8541586,
-0.85406256,
-0.85332763,
-0.8500799,
-0.8487287,
-0.8474082,
-0.8469116,
-0.8463322,
-0.8453111,
-0.8450724,
-0.84486,
-0.8447503,
-0.84430546,
-0.84430546,
-0.84430546,
-0.84430546,
-0.83790797,
-0.8359944,
-0.83533025,
-0.8347097,
-0.83289355,
-0.83184385,
-0.83051664,
-0.83048856,
-0.8244132,
-0.82376236,
-0.82340056,
-0.81874275,
-0.8157987,
-0.8148869,
-0.8148118,
-0.8148118,
-0.8148118,
-0.8132912,
-0.81268233,
-0.8111363,
-0.810659,
-0.8093935,
-0.80920416,
-0.80885875,
-0.8083742,
-0.8074384,
-0.8068916,
-0.80629486,
-0.8057973,
-0.8054688,
-0.8054452,
-0.8047052,
-0.8020865,
-0.80165017,
-0.8013178,
-0.8007903,
-0.7994736,
-0.7994735,
-0.79908204,
-0.79224515,
-0.79106826,
-0.790199,
-0.78997886,
-0.7894099,
-0.7885227,
-0.78685284,
-0.7862616,
-0.7841756,
-0.7833104,
-0.7821172,
-0.7810031,
-0.7807182,
-0.77759033,
-0.7742975,
-0.77338326,
-0.77333134,
-0.7712941,
-0.7703711,
-0.769967,
-0.7686793,
-0.7684932,
-0.7638538,
-0.7638538,
-0.7638538,
-0.76260746,
-0.7622866,
-0.761749,
-0.7605733,
-0.7605446,
-0.7603221,
-0.75689685,
-0.75640434,
-0.7533501,
-0.7519615,
-0.7511281,
-0.7475786,
-0.74694544,
-0.74574715,
-0.7453868,
-0.74524087,
-0.74174625,
-0.7414435,
-0.74108887,
-0.7384766,
-0.7384766,
-0.73777366,
-0.7372703,
-0.7371102,
-0.73366356,
-0.7328725,
-0.731952,
-0.73148006,
-0.73108876,
-0.73070127,
-0.73062754,
-0.73010796,
-0.73008776,
-0.72976255,
-0.72905385,
-0.7285087,
-0.7279984,
-0.7264675,
-0.7262355,
-0.72408867,
-0.72304165,
-0.72143185,
-0.72077227,
-0.72047275,
-0.71865636,
-0.7185588,
-0.7179614,
-0.71765465,
-0.7169001,
-0.7141367,
-0.71281683,
-0.71235967,
-0.71225655,
-0.71086603,
-0.7103309,
-0.70943993,
-0.7088104,
-0.70803833,
-0.7071244,
-0.7060305,
-0.7058605,
-0.70529455,
-0.70480335,
-0.7023291,
-0.70054823,
-0.7003885,
-0.7003885,
-0.699808,
-0.69910973,
-0.69892013,
-0.6970546,
-0.6965064,
-0.6965064,
-0.69598055,
-0.69548357,
-0.693056,
-0.69217324,
-0.6902591,
-0.68973196,
-0.6882396,
-0.6876299,
-0.68240535,
-0.68189496,
-0.6816976,
-0.6799737,
-0.6791053,
-0.67601144,
-0.6755735,
-0.6751558,
-0.67459744,
-0.67428786,
-0.67256343,
-0.6709042,
-0.67027354,
-0.66927415,
-0.66889,
-0.668211,
-0.6681855,
-0.6669189,
-0.6666499,
-0.6641399,
-0.66338736,
-0.66234195,
-0.662209,
-0.6617437,
-0.66134715,
-0.6611401,
-0.6610374,
-0.6605621,
-0.66001976,
-0.65999055,
-0.65976286,
-0.6591881,
-0.6578477,
-0.65710175,
-0.6558648,
-0.6558596,
-0.65438503,
-0.65137845,
-0.65112025,
-0.6505065,
-0.650176,
-0.647757,
-0.6472435,
-0.6470498,
-0.64513254,
-0.6451294,
-0.6396467,
-0.6396452,
-0.63951993,
-0.63829356,
-0.6359072,
-0.6341568,
-0.6337849,
-0.6330054,
-0.6322689,
-0.63089556,
-0.6298617,
-0.62944555,
-0.62914693,
-0.62811583,
-0.62634546,
-0.62626725,
-0.6253839,
-0.62519866,
-0.6243093,
-0.6227227,
-0.6220769,
-0.6216726,
-0.6213271,
-0.6208572,
-0.6208572,
-0.6208572,
-0.6204095,
-0.61859816,
-0.6185838,
-0.6170624,
-0.61643344,
-0.61639106,
-0.61408263,
-0.61264044,
-0.6123106,
-0.61161816,
-0.6114418,
-0.6108682,
-0.61007863,
-0.6099636,
-0.6089515,
-0.60716015,
-0.60716015,
-0.6049703,
-0.604264,
-0.599954,
-0.599588,
-0.5982331,
-0.59823304,
-0.5959214,
-0.59553695,
-0.5952226,
-0.5923107,
-0.59231067,
-0.5911829,
-0.58926386,
-0.5891679,
-0.5888507,
-0.5887265,
-0.5880118,
-0.5873088,
-0.5871008,
-0.58098024,
-0.5796574,
-0.57903785,
-0.57903785,
-0.57903785,
-0.5778326,
-0.57197416,
-0.5714715,
-0.56962126,
-0.56905437,
-0.56839514,
-0.5673094,
-0.5668965,
-0.56688905,
-0.56643355,
-0.5663106,
-0.56361014,
-0.55976254,
-0.5593871,
-0.55866617,
-0.5567464,
-0.55651474,
-0.5544465,
-0.55379367,
-0.55379367,
-0.55146515,
-0.5510246,
-0.55094045,
-0.5506697,
-0.5481124,
-0.54660237,
-0.54647887,
-0.5460207,
-0.54483765,
-0.54222757,
-0.54143506,
-0.5410496,
-0.5401149,
-0.5385963,
-0.538205,
-0.5381521,
-0.53704536,
-0.5365713,
-0.5362637,
-0.53539383,
-0.5353403,
-0.5343587,
-0.5330222,
-0.5322939,
-0.5319135,
-0.53179103,
-0.53171164,
-0.53143764,
-0.53122115,
-0.53024054,
-0.5299499,
-0.5294632,
-0.52926457,
-0.52889174,
-0.5286609,
-0.52613765,
-0.5248614,
-0.5244724,
-0.5224785,
-0.52235657,
-0.5221395,
-0.52207583,
-0.5218363,
-0.52099687,
-0.5200218,
-0.51860094,
-0.5185141,
-0.517519,
-0.5169956,
-0.5158104,
-0.515435,
-0.51198804,
-0.5117406,
-0.5115343,
-0.51138234,
-0.5096279,
-0.50198305,
-0.50189614,
-0.5011722,
-0.500698,
-0.5003261,
-0.500096,
-0.49937624,
-0.49905452,
-0.49805802,
-0.49727267,
-0.4956119,
-0.49509835,
-0.49495804,
-0.4931358,
-0.49273205,
-0.49264926,
-0.4907483,
-0.48879042,
-0.48848665,
-0.48743376,
-0.48678628,
-0.48498514,
-0.4832003,
-0.48168215,
-0.48163092,
-0.48074433,
-0.4790071,
-0.47716913,
-0.47409725,
-0.47299954,
-0.4710753,
-0.47050598,
-0.4690363,
-0.46466494,
-0.46460178,
-0.46439123,
-0.46391523,
-0.46344522,
-0.4632139,
-0.4629412,
-0.46016926,
-0.45841804,
-0.45659724,
-0.45631522,
-0.45631522,
-0.45586628,
-0.45529723,
-0.4550963,
-0.45444208,
-0.453496,
-0.4529235,
-0.45223176,
-0.452122,
-0.45165637,
-0.45123366,
-0.4507995,
-0.45026633,
-0.4485693,
-0.4485693,
-0.4485693,
-0.44472077,
-0.44472077,
-0.44078252,
-0.44036987,
-0.43974784,
-0.43908384,
-0.43905282,
-0.43865365,
-0.4370587,
-0.4365821,
-0.4352399,
-0.43513712,
-0.43253714,
-0.42999306,
-0.42939588,
-0.42868617,
-0.42715067,
-0.42669353,
-0.4239585,
-0.42006838,
-0.41985464,
-0.41964084,
-0.4181235,
-0.41585693,
-0.41574383,
-0.4156137,
-0.4155506,
-0.41546398,
-0.41211733,
-0.4116211,
-0.40995687,
-0.40572375,
-0.40481287,
-0.40457457,
-0.40417987,
-0.4032591,
-0.40270084,
-0.4026714,
-0.402466,
-0.39929935,
-0.39920276,
-0.39899993,
-0.39809543,
-0.39681232,
-0.39631975,
-0.3946338,
-0.3918898,
-0.39163503,
-0.3901762,
-0.3896858,
-0.38950363,
-0.38766277,
-0.3871724,
-0.38592288,
-0.3829584,
-0.3827895,
-0.38255405,
-0.38151252,
-0.38109085,
-0.3810426,
-0.37828556,
-0.3780641,
-0.3774138,
-0.37607712,
-0.37563384,
-0.37538844,
-0.37315062,
-0.37118468,
-0.37118468,
-0.3707587,
-0.37048694,
-0.3697654,
-0.36942175,
-0.36911145,
-0.36826757,
-0.36553472,
-0.3647978,
-0.36380044,
-0.36316937,
-0.36270916,
-0.36067888,
-0.36040932,
-0.3595614,
-0.35793614,
-0.35701957,
-0.35666662,
-0.35597116,
-0.35597116,
-0.3547908,
-0.35379118,
-0.35231763,
-0.35225245,
-0.35132924,
-0.35107008,
-0.34829882,
-0.34818456,
-0.34574667,
-0.3455974,
-0.34453484,
-0.34425598,
-0.34369606,
-0.34369603,
-0.34369603,
-0.34217507,
-0.34200972,
-0.34193158,
-0.34193158,
-0.3418024,
-0.34124887,
-0.33775392,
-0.33775392,
-0.33775392,
-0.33602127,
-0.3320572,
-0.33057067,
-0.32890218,
-0.32858497,
-0.3280477,
-0.3259154,
-0.3252914,
-0.3252914,
-0.32488465,
-0.32416973,
-0.32401663,
-0.32302466,
-0.32302466,
-0.32302466,
-0.32184756,
-0.32183996,
-0.32110786,
-0.32110786,
-0.32065085,
-0.31935313,
-0.31677094,
-0.31499183,
-0.31222576,
-0.31213516,
-0.31182006,
-0.3117565,
-0.31133986,
-0.31077942,
-0.31070143,
-0.31059697,
-0.3105191,
-0.31045493,
-0.31008166,
-0.3094268,
-0.30867594,
-0.30417717,
-0.30147746,
-0.30117846,
-0.30072084,
-0.2997748,
-0.29893962,
-0.29893956,
-0.29893956,
-0.29711255,
-0.29711255,
-0.29633114,
-0.29604483,
-0.29571494,
-0.2933697,
-0.29282138,
-0.2897157,
-0.2895301,
-0.28728405,
-0.28704855,
-0.2863162,
-0.28559047,
-0.28520828,
-0.2851028,
-0.28509647,
-0.28447935,
-0.28443247,
-0.28400385,
-0.28383625,
-0.28363422,
-0.28193924,
-0.2817518,
-0.2810833,
-0.28054553,
-0.27903247,
-0.2784998,
-0.2779541,
-0.27780443,
-0.2768503,
-0.27684405,
-0.27632642,
-0.27549297,
-0.2754311,
-0.2754311,
-0.27543107,
-0.27467042,
-0.2704187,
-0.2680667,
-0.26763064,
-0.26762447,
-0.26744696,
-0.26716176,
-0.26658365,
-0.26562503,
-0.26540384,
-0.26422277,
-0.26390013,
-0.26144996,
-0.25906882,
-0.2576097,
-0.2561704,
-0.25544292,
-0.25544292,
-0.25544292,
-0.2551424,
-0.2549328,
-0.2543346,
-0.2537823,
-0.25346962,
-0.25342497,
-0.25290105,
-0.25199082,
-0.251951,
-0.25185552,
-0.25178888,
-0.2513892,
-0.25009736,
-0.24987039,
-0.24949676,
-0.2480305,
-0.2480305,
-0.24765718,
-0.24765718,
-0.24702913,
-0.24690995,
-0.24676809,
-0.2464977,
-0.24372785,
-0.24230665,
-0.24211523,
-0.24074498,
-0.24074495,
-0.24010819,
-0.24003838,
-0.23938075,
-0.23725876,
-0.23725873,
-0.23626077,
-0.23552018,
-0.23552015,
-0.23505682,
-0.2347666,
-0.23386206,
-0.23362413,
-0.23322539,
-0.232359,
-0.23226537,
-0.23202561,
-0.23147845,
-0.23071942,
-0.22987467,
-0.22944304,
-0.22855462,
-0.22847928,
-0.22832724,
-0.22797067,
-0.22796008,
-0.22723474,
-0.22595769,
-0.22340156,
-0.22313724,
-0.22297113,
-0.22294149,
-0.22137475,
-0.22130443,
-0.22043642,
-0.2190707,
-0.21827215,
-0.21826461,
-0.21755236,
-0.21614313,
-0.21585695,
-0.21302234,
-0.21117927,
-0.20989618,
-0.20831546,
-0.20656641,
-0.2061885,
-0.20414229,
-0.20351139,
-0.20202947,
-0.20194407,
-0.201028,
-0.19963911,
-0.19815533,
-0.19701546,
-0.19592449,
-0.19549185,
-0.19519839,
-0.19504836,
-0.19490865,
-0.1941459,
-0.19414589,
-0.19414589,
-0.19266279,
-0.19117409,
-0.1903291,
-0.1901525,
-0.18986598,
-0.18982324,
-0.18982321,
-0.18982321,
-0.18768772,
-0.18768772,
-0.18768772,
-0.1876877,
-0.18653794,
-0.18641835,
-0.1863273,
-0.1850438,
-0.18478191,
-0.18467659,
-0.18309484,
-0.18193817,
-0.17973335,
-0.17793415,
-0.17693596,
-0.17630076,
-0.17630076,
-0.1730579,
-0.17289232,
-0.1694628,
-0.16879515,
-0.16846415,
-0.16821775,
-0.16783363,
-0.16782238,
-0.16780423,
-0.16740006,
-0.16740003,
-0.16695468,
-0.16646534,
-0.16646534,
-0.16646534,
-0.16619194,
-0.165106,
-0.16490225,
-0.16378258,
-0.16347046,
-0.16334915,
-0.16131286,
-0.16023986,
-0.1585141,
-0.15730982,
-0.15656635,
-0.15656634,
-0.15632538,
-0.15520054,
-0.15362734,
-0.15289067,
-0.152703,
-0.15118101,
-0.14832005,
-0.14830951,
-0.14830951,
-0.14830951,
-0.1483095,
-0.14819613,
-0.14807166,
-0.14754957,
-0.1474215,
-0.14555058,
-0.1452291,
-0.1439771,
-0.14331734,
-0.14300062,
-0.14235343,
-0.14189868,
-0.1405769,
-0.14020361,
-0.13999777,
-0.13899396,
-0.13594253,
-0.13594252,
-0.1359425,
-0.1359425,
-0.1357244,
-0.13475731,
-0.13430333,
-0.13357726,
-0.13294104,
-0.132941,
-0.13198015,
-0.13024999,
-0.12940411,
-0.12926619,
-0.12880778,
-0.1268376,
-0.12656929,
-0.12607205,
-0.12556796,
-0.12165349,
-0.121207446,
-0.12076248,
-0.119577736,
-0.117297515,
-0.11694876,
-0.116834685,
-0.11668625,
-0.1165142,
-0.11608552,
-0.115934186,
-0.11528986,
-0.11469768,
-0.114078574,
-0.114078574,
-0.11407856,
-0.11273913,
-0.110464506,
-0.11044062,
-0.10791497,
-0.106099166,
-0.104656175,
-0.1030922,
-0.10084182,
-0.1003015,
-0.099211566,
-0.098074906,
-0.09756981,
-0.097028755,
-0.09676075,
-0.09587128,
-0.094480395,
-0.09417587,
-0.092298076,
-0.091727436,
-0.08910455,
-0.08910453,
-0.089104526,
-0.08890721,
-0.08636497,
-0.08478067,
-0.08300763,
-0.081539966,
-0.08084049,
-0.07897206,
-0.078620985,
-0.07824322,
-0.07776673,
-0.07764668,
-0.07741327,
-0.07712429,
-0.07705131,
-0.07550603,
-0.07531291,
-0.07458114,
-0.07382971,
-0.07294477,
-0.07263556,
-0.07222742,
-0.071894415,
-0.071674086,
-0.07002126,
-0.0688347,
-0.068459176,
-0.06845917,
-0.067271486,
-0.06719636,
-0.06654282,
-0.06654281,
-0.0664276,
-0.06490079,
-0.06425832,
-0.063600965,
-0.06312368,
-0.061722875,
-0.060542896,
-0.058638215,
-0.057373054,
-0.057166725,
-0.057153642,
-0.056788355,
-0.056788344,
-0.0566345,
-0.056262005,
-0.056142338,
-0.05400392,
-0.051651794,
-0.05098771,
-0.050129656,
-0.04996199,
-0.046219062,
-0.045708522,
-0.04463549,
-0.041193493,
-0.03921805,
-0.03829585,
-0.03771714,
-0.037127934,
-0.03641809,
-0.033530004,
-0.031211365,
-0.031099971,
-0.031032441,
-0.028594958,
-0.02715086,
-0.026879743,
-0.02663541,
-0.025714079,
-0.025714058,
-0.024439888,
-0.0237767,
-0.023483008,
-0.023284154,
-0.022889163,
-0.02229178,
-0.020822821,
-0.02082281,
-0.01951654,
-0.01951653,
-0.019516496,
-0.01927426,
-0.016821684,
-0.016034884,
-0.01570584,
-0.0135490205,
-0.0135220615,
-0.011133334,
-0.010416107,
-0.009988169,
-0.008323576,
-0.007245612,
-0.0053959317,
-0.0051403707,
-0.0039715865,
-0.0038794272,
-0.0026891443,
0.0003848854,
0.0006511138,
0.0019103762,
0.0023479823,
0.0033468716,
0.0046526697,
0.0048182136,
0.0064455094,
0.0070851543,
0.0073608193,
0.009117494,
0.014083181,
0.014689736,
0.015443621,
0.01655037,
0.018764062,
0.01951954,
0.0206688,
0.021731408,
0.022480736,
0.02435644,
0.025378289,
0.026082167,
0.027051087,
0.028980678,
0.029077573,
0.029201174,
0.029319128,
0.029511433,
0.030479727,
0.03047977,
0.03060313,
0.03061061,
0.032768134,
0.033198092,
0.03360203,
0.03379573,
0.03461165,
0.035636574,
0.03603696,
0.037248053,
0.037291072,
0.039193165,
0.040773705,
0.04176508,
0.041939117,
0.04199699,
0.042363912,
0.042570643,
0.042772803,
0.04605165,
0.048028775,
0.0500039,
0.053167906,
0.05488291,
0.054882955,
0.06089277,
0.062082987,
0.062665865,
0.06394995,
0.06410328,
0.06441489,
0.06502493,
0.0654714,
0.065834686,
0.068932906,
0.07062418,
0.07107145,
0.07209396,
0.07274012,
0.07451296,
0.07460467,
0.08002171,
0.080581695,
0.0811811,
0.08120261,
0.081748866,
0.08248869,
0.08536467,
0.087369524,
0.08753086,
0.08813815,
0.08874804,
0.08954024,
0.09064444,
0.09075803,
0.09223519,
0.09307609,
0.09655562,
0.09691224,
0.098386005,
0.09892599,
0.09941846,
0.100662686,
0.10443269,
0.104856186,
0.105390996,
0.106157996,
0.10671027,
0.10671027,
0.10671027,
0.10711892,
0.10856732,
0.10980737,
0.10982409,
0.11175292,
0.11179289,
0.114080474,
0.11416276,
0.115088016,
0.11626672,
0.11660352,
0.1171774,
0.12008549,
0.12167483,
0.12191574,
0.12265317,
0.12292779,
0.124441475,
0.12528759,
0.12556088,
0.12698522,
0.1304707,
0.13098717,
0.13202728,
0.13444614,
0.1345131,
0.1350917,
0.13509174,
0.13559976,
0.1361899,
0.13678846,
0.13833731,
0.13900964,
0.14325944,
0.14365263,
0.14433476,
0.14482798,
0.14510721,
0.14658222,
0.14755228,
0.14757419,
0.14794728,
0.1515782,
0.1527338,
0.15328346,
0.15328348,
0.15328348,
0.15379938,
0.15722862,
0.15911946,
0.15996519,
0.16041307,
0.16132471,
0.16146831,
0.1620089,
0.16258502,
0.16278714,
0.16317056,
0.1633857,
0.1641798,
0.1643763,
0.16709007,
0.16713612,
0.16713713,
0.16740866,
0.16794504,
0.16794504,
0.16794507,
0.16866672,
0.16872552,
0.1708105,
0.17287578,
0.17354944,
0.17354944,
0.17354944,
0.17354944,
0.17433359,
0.17553641,
0.17786437,
0.18003231,
0.18103635,
0.18300255,
0.18494947,
0.1849495,
0.18520772,
0.18569727,
0.18682565,
0.18825994,
0.19095887,
0.19625537,
0.19657749,
0.19673659,
0.19692275,
0.19797914,
0.19996935,
0.19998021,
0.2003025,
0.2033906,
0.20351046,
0.20355235,
0.20485847,
0.20598587,
0.20631677,
0.20760675,
0.20933424,
0.20991232,
0.21309125,
0.21662813,
0.21882883,
0.2202892,
0.2204789,
0.22094119,
0.22251904,
0.2235759,
0.22396252,
0.22407436,
0.22791182,
0.22842264,
0.22875701,
0.22915658,
0.22958797,
0.2298964,
0.23312485,
0.23312485,
0.23312485,
0.23860423,
0.23891789,
0.23971762,
0.23996949,
0.24045576,
0.24087204,
0.24152859,
0.24255826,
0.24271333,
0.24579549,
0.24630518,
0.24760221,
0.24899384,
0.25004402,
0.25099725,
0.2517725,
0.2524072,
0.2524246,
0.25484726,
0.2569095,
0.25796884,
0.25832254,
0.2584576,
0.26001105,
0.26185828,
0.26482195,
0.26732272,
0.2678952,
0.26824793,
0.26835844,
0.26906127,
0.27107653,
0.27260482,
0.27289987,
0.28276056,
0.28434122,
0.28491977,
0.28545678,
0.28749943,
0.2879833,
0.29258832,
0.2964299,
0.2965713,
0.29937068,
0.30263537,
0.30387288,
0.30841556,
0.30937415,
0.30937415,
0.30937415,
0.31141186,
0.31491697,
0.3165823,
0.3165823,
0.31940395,
0.31954572,
0.32228106,
0.32255918,
0.32399815,
0.32495224,
0.3317003,
0.3327714,
0.3334255,
0.33351105,
0.3366675,
0.33830267,
0.34231642,
0.3436418,
0.34595636,
0.34692702,
0.34726316,
0.34740967,
0.35098368,
0.35458267,
0.35770977,
0.3612544,
0.36147955,
0.36355537,
0.3646193,
0.36461937,
0.36461937,
0.36462697,
0.36533225,
0.36545917,
0.37039214,
0.37280872,
0.3772329,
0.37961796,
0.38000035,
0.38164186,
0.38412192,
0.3842435,
0.38848352,
0.38856184,
0.38891444,
0.39180237,
0.3953563,
0.39883325,
0.40011021,
0.4008658,
0.40104595,
0.40328696,
0.4081436,
0.4090368,
0.41388732,
0.41427013,
0.42201886,
0.42230064,
0.42232674,
0.42280862,
0.4237817,
0.42547807,
0.42912796,
0.4291443,
0.43252766,
0.43268955,
0.4341081,
0.43807316,
0.4403676,
0.44268304,
0.45141283,
0.45203412,
0.45223072,
0.45358038,
0.45415777,
0.45639387,
0.45662597,
0.4643652,
0.4659618,
0.4664756,
0.47667783,
0.48766306,
0.4923749,
0.4951925,
0.4951925,
0.49946368,
0.49951544,
0.4995832,
0.5012179,
0.5022532,
0.502463,
0.50383145,
0.5055793,
0.5056939,
0.51292366,
0.51477927,
0.517001,
0.5182605,
0.5189661,
0.5206244,
0.5206244,
0.5254884,
0.5269021,
0.5293031,
0.53240365,
0.53250456,
0.5335437,
0.53850913,
0.54017806,
0.5410379,
0.5502651,
0.55759734,
0.5582711,
0.55935144,
0.5601555,
0.561993,
0.563149,
0.5652653,
0.56526536,
0.56526536,
0.56621337,
0.5718939,
0.5757571,
0.5768645,
0.5773139,
0.57762355,
0.5825954,
0.58293414,
0.5892087,
0.59095246,
0.59432703,
0.60014164,
0.60014164,
0.60014164,
0.60201484,
0.60269475,
0.60423344,
0.6047459,
0.60507023,
0.60678196,
0.60712963,
0.60896933,
0.60987747,
0.6132682,
0.6153475,
0.6167231,
0.6167231,
0.6196032,
0.62351006,
0.62397397,
0.628148,
0.63518065,
0.63807744,
0.64321,
0.64684933,
0.6488815,
0.6507831,
0.65115976,
0.65781695,
0.6636176,
0.6640158,
0.66489017,
0.6650005,
0.6655482,
0.6667738,
0.67179215,
0.672918,
0.67526805,
0.67613405,
0.67669976,
0.6821361,
0.6901308,
0.69046986,
0.6911532,
0.6984787,
0.70327234,
0.7036539,
0.7069816,
0.7110588,
0.71235293,
0.71239394,
0.71326035,
0.7186875,
0.7206674,
0.72271705,
0.72310203,
0.72906953,
0.7310637,
0.7346338,
0.7346855,
0.7382603,
0.74678916,
0.7473263,
0.7493083,
0.75181264,
0.75566757,
0.75740296,
0.757999,
0.76504827,
0.76838326,
0.77303046,
0.7748204,
0.77557427,
0.77733135,
0.7774736,
0.779106,
0.78656757,
0.7899468,
0.7952296,
0.80006456,
0.8161937,
0.8249587,
0.84930617,
0.850681,
0.85266966,
0.854113,
0.85577154,
0.8568973,
0.85948175,
0.86793154,
0.8702007,
0.87398154,
0.8778304,
0.88184184,
0.88351995,
0.88633865,
0.8864168,
0.8908161,
0.8953247,
0.89670205,
0.9008307,
0.901737,
0.9025049,
0.907875,
0.917782,
0.92078394,
0.9209941,
0.92102987,
0.9228885,
0.92626363,
0.9319884,
0.9326454,
0.93857366,
0.9432101,
0.94408995,
0.9441899,
0.9502066,
0.95172393,
0.95312303,
0.9539783,
0.96938777,
0.97620374,
0.9784761,
0.9831587,
0.9921843,
0.992456,
0.99337065,
0.9935889,
0.9940932,
0.9940932,
0.9940932,
1.0000163,
1.0007381,
1.0048134,
1.020709,
1.0239711,
1.0241326,
1.029886,
1.042057,
1.0420572,
1.0500903,
1.0512989,
1.0532509,
1.0599946,
1.0607735,
1.0641308,
1.0642331,
1.0689006,
1.0730063,
1.073351,
1.074562,
1.0802456,
1.0832436,
1.0885926,
1.0967832,
1.1003715,
1.1021119,
1.1037269,
1.1042413,
1.1048868,
1.1077065,
1.1110164,
1.1150347,
1.1178643,
1.1182299,
1.1195503,
1.1200113,
1.1200113,
1.1209034,
1.1285535,
1.131104,
1.1335063,
1.138106,
1.1388849,
1.1413972,
1.1418182,
1.1448537,
1.1482157,
1.1491483,
1.1574221,
1.1664271,
1.1683872,
1.168522,
1.1698914,
1.1726807,
1.1752033,
1.1752033,
1.184066,
1.1847351,
1.1886436,
1.189497,
1.1918935,
1.1948152,
1.2031049,
1.2031049,
1.2062616,
1.2064606,
1.2120075,
1.212384,
1.2192209,
1.2195055,
1.2237277,
1.2254107,
1.2307444,
1.2310046,
1.2424982,
1.2473339,
1.2477332,
1.2477332,
1.2523911,
1.2523912,
1.2523912,
1.2523912,
1.2527907,
1.253577,
1.2537937,
1.2541424,
1.2556579,
1.2605065,
1.2625055,
1.2673892,
1.2737511,
1.2737511,
1.2770666,
1.2798008,
1.2811767,
1.2887899,
1.2915816,
1.2935565,
1.2936304,
1.2960656,
1.2962735,
1.2972835,
1.298104,
1.2999204,
1.3062078,
1.3084203,
1.3117981,
1.3202218,
1.3253455,
1.3345597,
1.3387523,
1.339313,
1.3393978,
1.3465894,
1.3656981,
1.367909,
1.3746388,
1.376184,
1.3765701,
1.3796124,
1.3819767,
1.3996066,
1.4041822,
1.4081103,
1.4115913,
1.4115913,
1.4156511,
1.4175032,
1.4184438,
1.4189684,
1.4279537,
1.4359429,
1.4374733,
1.4394829,
1.4450507,
1.4475392,
1.4541639,
1.4543991,
1.4558656,
1.460676,
1.4631821,
1.4637886,
1.4660453,
1.4672735,
1.4684325,
1.4710183,
1.4721292,
1.4755847,
1.4796504,
1.4816817,
1.4817392,
1.4830239,
1.4881763,
1.490544,
1.4920446,
1.4983168,
1.4998528,
1.500679,
1.5019876,
1.5062745,
1.5108888,
1.5131885,
1.5150434,
1.5183818,
1.5197513,
1.5347072,
1.5369447,
1.5536531,
1.5594071,
1.5726773,
1.5759188,
1.5828403,
1.5869827,
1.592759,
1.606514,
1.6090258,
1.6127735,
1.6269974,
1.6269974,
1.6269974,
1.6286607,
1.6327437,
1.6401281,
1.6412418,
1.6428207,
1.6476133,
1.6501167,
1.6544632,
1.6548467,
1.6701018,
1.6761905,
1.6789541,
1.6812354,
1.682647,
1.6882584,
1.7041863,
1.7061207,
1.7064401,
1.7129633,
1.7159954,
1.7248603,
1.7275447,
1.7452539,
1.7487181,
1.7510452,
1.751295,
1.7520945,
1.7540168,
1.7587235,
1.7698364,
1.7703866,
1.8045894,
1.8182062,
1.8182062,
1.8215624,
1.8527229,
1.863549,
1.8786967,
1.8970628,
1.9010912,
1.9081137,
1.9191462,
1.9244578,
1.9289498,
1.9307868,
1.9324127,
1.9408072,
1.9676796,
1.9728473,
1.9745768,
1.9769603,
1.9854951,
1.9937643,
1.9972067,
1.9973128,
1.9973128,
1.9973128,
2.00586,
2.0150635,
2.0192122,
2.029968,
2.0336256,
2.0426254,
2.073667,
2.0794845,
2.0876713,
2.0921717,
2.1038575,
2.1044319,
2.1142538,
2.115014,
2.119062,
2.1473281,
2.1513038,
2.1541355,
2.1795545,
2.192857,
2.1963952,
2.2167068,
2.216869,
2.2345414,
2.2349308,
2.2507749,
2.2795558,
2.2996566,
2.3126473,
2.3220458,
2.3224447,
2.3406255,
2.3461778,
2.3555684,
2.357776,
2.3608673,
2.3971534,
2.4020255,
2.430868,
2.4468358,
2.4518418,
2.5024078,
2.5478325,
2.5924933,
2.5956888,
2.6137185,
2.6393692,
2.6604495,
2.6774042,
2.759167,
2.8022778,
2.8217452,
2.82243,
2.8280501,
2.8575046,
2.870526,
2.9095013,
2.9128973,
2.9252727,
2.971323,
3.0172365,
3.0836244,
3.2075143,
3.2436914,
3.3153234,


==> plots/data/pdf_bd_speech_clean.csv <==
clean,adv
-2.3287735,-0.08589419
-2.10268,0.06530657
-1.9861712,0.08112757
-1.9685382,0.097846724
-1.9359181,0.10794086
-1.8900704,0.134879
-1.8694792,0.13941573
-1.8244535,0.15916054
-1.8221016,0.16356727
-1.7987689,0.20764516
-1.7911992,0.2232877
-1.7900974,0.22731884
-1.7246597,0.23341943
-1.7122905,0.26235977
-1.6988955,0.27302343
-1.6977757,0.2823579
-1.6847374,0.35239404
-1.6766279,0.49187535
-1.6680055,
-1.6619027,
-1.6468871,
-1.6361387,
-1.6210355,
-1.6188884,
-1.6097263,
-1.6046085,
-1.5895522,
-1.5894743,
-1.5838689,
-1.5806748,
-1.5696268,
-1.5580862,
-1.5518672,
-1.5479358,
-1.5456973,
-1.5411566,
-1.5387654,
-1.534715,
-1.5299233,
-1.5256239,
-1.5253382,
-1.5200975,
-1.5179236,
-1.507534,
-1.5042765,
-1.5022603,
-1.4943416,
-1.4860072,
-1.4849862,
-1.4840515,
-1.4769969,
-1.4664047,
-1.4634808,
-1.454635,
-1.4434005,
-1.4418036,
-1.4418036,
-1.4382249,
-1.436903,
-1.4320011,
-1.4310728,
-1.4266202,
-1.4252962,
-1.4252726,
-1.4166498,
-1.4156746,
-1.411984,
-1.410598,
-1.402429,
-1.3913337,
-1.3862845,
-1.3837165,
-1.3804133,
-1.3785478,
-1.3688651,
-1.3557531,
-1.3500291,
-1.3434638,
-1.3342093,
-1.3337607,
-1.3291363,
-1.3234398,
-1.3111874,
-1.3091335,
-1.3045096,
-1.2900901,
-1.2888217,
-1.2876194,
-1.2634879,
-1.2590971,
-1.253875,
-1.2537261,
-1.2512155,
-1.2493806,
-1.2414067,
-1.2405282,
-1.2397563,
-1.2397563,
-1.2378539,
-1.2297862,
-1.2265835,
-1.2223512,
-1.21914,
-1.2150567,
-1.2095047,
-1.2065928,
-1.2053015,
-1.1992491,
-1.1949914,
-1.1869066,
-1.1811727,
-1.1799173,
-1.1786319,
-1.1761329,
-1.1735084,
-1.1733981,
-1.1733981,
-1.1727731,
-1.1660908,
-1.1577513,
-1.157587,
-1.1548858,
-1.1503434,
-1.148227,
-1.1481508,
-1.1436142,
-1.1353139,
-1.1315019,
-1.131319,
-1.1306331,
-1.1167492,
-1.1119509,
-1.1057901,
-1.1051447,
-1.1046677,
-1.0947425,
-1.0934945,
-1.090997,
-1.0894693,
-1.0893453,
-1.0885822,
-1.0853071,
-1.08377,
-1.0833122,
-1.0650325,
-1.0643544,
-1.0582675,
-1.0582,
-1.0567983,
-1.0553126,
-1.0469345,
-1.0461676,
-1.0382222,
-1.0370862,
-1.036858,
-1.0288299,
-1.0247808,
-1.020583,
-1.0125862,
-1.0099579,
-0.9920821,
-0.98559254,
-0.98539305,
-0.9841957,
-0.9832323,
-0.97843206,
-0.97423464,
-0.97277695,
-0.9707775,
-0.9703897,
-0.9662377,
-0.96222633,
-0.96081644,
-0.9591955,
-0.9591955,
-0.95140386,
-0.9512579,
-0.9473708,
-0.9415923,
-0.9398146,
-0.936859,
-0.93605614,
-0.9344841,
-0.93146634,
-0.9313082,
-0.9312083,
-0.9301286,
-0.9301286,
-0.92994606,
-0.92356855,
-0.9206221,
-0.9145618,
-0.9139094,
-0.9091235,
-0.9083341,
-0.90791035,
-0.9056005,
-0.9028854,
-0.9004657,
-0.89728117,
-0.8933829,
-0.8916859,
-0.88686216,
-0.88318485,
-0.88297725,
-0.8771238,
-0.87447125,
-0.8743106,
-0.8702687,
-0.8695235,
-0.8687924,
-0.8687411,
-0.8677049,
-0.8666831,
-0.8643417,
-0.8626145,
-0.8607798,
-0.8590494,
-0.85551816,
-0.8520045,
-0.8506374,
-0.8484535,
-0.8455583,
-0.8408642,
-0.840864,
-0.8365569,
-0.8350798,
-0.8346881,
-0.8343805,
-0.83329314,
-0.83026516,
-0.8296059,
-0.82759964,
-0.82457626,
-0.8242744,
-0.82427436,
-0.82226014,
-0.82131296,
-0.82131296,
-0.8170447,
-0.80786884,
-0.8061091,
-0.8041694,
-0.8019369,
-0.80188,
-0.79961073,
-0.7985266,
-0.79636854,
-0.78700095,
-0.78500336,
-0.7849479,
-0.7841996,
-0.7835394,
-0.7822809,
-0.77861124,
-0.77766526,
-0.7766667,
-0.77542114,
-0.7719192,
-0.77165794,
-0.77114767,
-0.77114767,
-0.7672471,
-0.76182187,
-0.7597215,
-0.75960475,
-0.7595406,
-0.75923914,
-0.75923914,
-0.75659156,
-0.7564015,
-0.7555591,
-0.75348496,
-0.7520105,
-0.75096303,
-0.74730426,
-0.74683493,
-0.74683493,
-0.7417708,
-0.7417526,
-0.7364296,
-0.7354087,
-0.73537797,
-0.7334966,
-0.7319886,
-0.7299735,
-0.7271162,
-0.7241538,
-0.7227736,
-0.7225191,
-0.7191811,
-0.7189511,
-0.7189511,
-0.7189511,
-0.7188736,
-0.71850973,
-0.7184852,
-0.71409124,
-0.713306,
-0.71268284,
-0.70987463,
-0.708286,
-0.7061118,
-0.7047029,
-0.70364434,
-0.701836,
-0.6990036,
-0.6985264,
-0.6972535,
-0.6972534,
-0.69725335,
-0.6971782,
-0.6936051,
-0.692388,
-0.6862709,
-0.6862709,
-0.6862709,
-0.6862709,
-0.6859421,
-0.6855081,
-0.6855077,
-0.68312484,
-0.68312484,
-0.68213266,
-0.68135387,
-0.68105394,
-0.6799654,
-0.67986405,
-0.6790553,
-0.6787219,
-0.67449945,
-0.66897887,
-0.667921,
-0.667404,
-0.6639576,
-0.663884,
-0.66300976,
-0.66210026,
-0.6613099,
-0.66126895,
-0.6600765,
-0.65945345,
-0.6585575,
-0.65650046,
-0.6555646,
-0.6539474,
-0.65319353,
-0.6531155,
-0.6509106,
-0.65053207,
-0.6478883,
-0.6475633,
-0.6474012,
-0.6473847,
-0.64721215,
-0.64652044,
-0.64604324,
-0.6440599,
-0.6418271,
-0.64108074,
-0.637967,
-0.6348342,
-0.6332259,
-0.6326948,
-0.6304385,
-0.6300917,
-0.6292526,
-0.6290541,
-0.6287715,
-0.62475526,
-0.6234264,
-0.6226113,
-0.6225497,
-0.6204327,
-0.61995286,
-0.6196142,
-0.6196142,
-0.619376,
-0.6178641,
-0.6148925,
-0.6133746,
-0.61225575,
-0.6121555,
-0.6119817,
-0.60452646,
-0.6043011,
-0.6030693,
-0.5993811,
-0.5992935,
-0.59912544,
-0.59634435,
-0.5947463,
-0.59442765,
-0.5941259,
-0.5912614,
-0.5907534,
-0.5898883,
-0.5885574,
-0.58855337,
-0.5869843,
-0.5868618,
-0.5853626,
-0.58411026,
-0.5840533,
-0.5833849,
-0.5833046,
-0.5821974,
-0.5814233,
-0.5813281,
-0.5803741,
-0.5796017,
-0.5795474,
-0.5787863,
-0.57869756,
-0.5786782,
-0.57714903,
-0.57674026,
-0.57672065,
-0.57618237,
-0.5759411,
-0.57353884,
-0.57345617,
-0.5729521,
-0.5715047,
-0.5699665,
-0.5696223,
-0.56926227,
-0.5692484,
-0.567074,
-0.56575376,
-0.56394637,
-0.56377816,
-0.5634378,
-0.5634013,
-0.56296206,
-0.56296206,
-0.56216097,
-0.5609861,
-0.5593028,
-0.55751204,
-0.55684245,
-0.55682284,
-0.5555419,
-0.5552363,
-0.5531351,
-0.5510702,
-0.5502181,
-0.5487409,
-0.54808474,
-0.5469775,
-0.5469014,
-0.54649884,
-0.54509073,
-0.5444245,
-0.54418886,
-0.5425999,
-0.54256725,
-0.5411738,
-0.5402084,
-0.53955364,
-0.5381637,
-0.53808826,
-0.53668517,
-0.5356396,
-0.5350838,
-0.5350282,
-0.5346212,
-0.5345195,
-0.53422153,
-0.5340411,
-0.53354526,
-0.5296347,
-0.5283969,
-0.527857,
-0.5272745,
-0.5272314,
-0.52622044,
-0.52622044,
-0.52622044,
-0.5242351,
-0.5198835,
-0.5179298,
-0.51759124,
-0.51698244,
-0.5164408,
-0.5160237,
-0.51569366,
-0.5155783,
-0.5150182,
-0.5137491,
-0.51364434,
-0.5125396,
-0.5125386,
-0.51247454,
-0.51124465,
-0.5109483,
-0.5078003,
-0.50762343,
-0.50757074,
-0.50757074,
-0.50705415,
-0.5056156,
-0.5043185,
-0.50400674,
-0.5018925,
-0.5018925,
-0.50183386,
-0.50136817,
-0.50025165,
-0.49971852,
-0.49971852,
-0.49960703,
-0.49929598,
-0.49880886,
-0.49861217,
-0.4973403,
-0.49659395,
-0.49591103,
-0.4957684,
-0.4945888,
-0.49434006,
-0.49380633,
-0.49210343,
-0.48765454,
-0.4876545,
-0.48699427,
-0.4848566,
-0.4845517,
-0.48351055,
-0.48281726,
-0.48281723,
-0.48266572,
-0.4808927,
-0.48020712,
-0.47918186,
-0.47766122,
-0.47764623,
-0.47759694,
-0.47537234,
-0.4737643,
-0.47334814,
-0.4733433,
-0.47290206,
-0.47236967,
-0.47213244,
-0.47182396,
-0.47182393,
-0.4712227,
-0.47119704,
-0.47037923,
-0.46885958,
-0.46885955,
-0.46784413,
-0.4677248,
-0.46725386,
-0.46725124,
-0.4671609,
-0.46640182,
-0.46588242,
-0.46563795,
-0.46519166,
-0.46406183,
-0.46396056,
-0.46374404,
-0.46266565,
-0.46226984,
-0.46192357,
-0.45946518,
-0.4594122,
-0.45816475,
-0.4564817,
-0.45469627,
-0.4543573,
-0.45324078,
-0.4530183,
-0.4530183,
-0.4522113,
-0.45155323,
-0.4513503,
-0.45033702,
-0.44881788,
-0.44881788,
-0.44857624,
-0.44854483,
-0.44815922,
-0.44809666,
-0.44664407,
-0.44431448,
-0.44416845,
-0.44358858,
-0.44355997,
-0.44129205,
-0.44127372,
-0.44023815,
-0.4399677,
-0.4399654,
-0.43946263,
-0.4391144,
-0.43836153,
-0.4383584,
-0.4377657,
-0.4371057,
-0.4363651,
-0.43513668,
-0.43478596,
-0.43376645,
-0.43354192,
-0.43251744,
-0.43242878,
-0.43213776,
-0.43121943,
-0.4309289,
-0.430904,
-0.43074796,
-0.4289049,
-0.4287419,
-0.428633,
-0.4279875,
-0.42775828,
-0.42763707,
-0.42763707,
-0.42706212,
-0.4259925,
-0.4256981,
-0.4250708,
-0.4240481,
-0.423193,
-0.42158088,
-0.4206599,
-0.4200202,
-0.4200202,
-0.42002016,
-0.4197475,
-0.41863653,
-0.41856116,
-0.4185208,
-0.41724777,
-0.41715595,
-0.41708744,
-0.4151176,
-0.41507465,
-0.4142808,
-0.41368052,
-0.41364023,
-0.41339734,
-0.41315973,
-0.41308376,
-0.4124303,
-0.41200268,
-0.41152495,
-0.4113303,
-0.41018024,
-0.40887403,
-0.40870005,
-0.40863043,
-0.40848315,
-0.40749076,
-0.40731293,
-0.40728956,
-0.40652427,
-0.40648568,
-0.4052882,
-0.4046784,
-0.40254986,
-0.40230674,
-0.40215185,
-0.4017488,
-0.4016459,
-0.39926806,
-0.39918017,
-0.39917383,
-0.39917383,
-0.398619,
-0.39763322,
-0.397568,
-0.39720386,
-0.39671183,
-0.39648664,
-0.3961607,
-0.3960037,
-0.3956011,
-0.39512554,
-0.39337486,
-0.393195,
-0.3931398,
-0.39279807,
-0.3927947,
-0.3927916,
-0.39179212,
-0.39143777,
-0.39053243,
-0.38679484,
-0.3862836,
-0.38485584,
-0.38446465,
-0.38427508,
-0.3835235,
-0.38196397,
-0.38196397,
-0.38089862,
-0.3791595,
-0.37754264,
-0.37704203,
-0.37704203,
-0.3768289,
-0.3766988,
-0.3756365,
-0.37562895,
-0.37442023,
-0.37415737,
-0.37412506,
-0.37363657,
-0.3734927,
-0.37263575,
-0.3725356,
-0.3719768,
-0.36999214,
-0.36912605,
-0.36609602,
-0.36520302,
-0.3645641,
-0.3641692,
-0.36353803,
-0.36315864,
-0.3630777,
-0.36135137,
-0.3611814,
-0.36082906,
-0.36082903,
-0.3590525,
-0.3581876,
-0.35768926,
-0.35707977,
-0.3568352,
-0.35645977,
-0.35544235,
-0.35520625,
-0.3535766,
-0.35226452,
-0.35175085,
-0.35146186,
-0.35047778,
-0.34931242,
-0.34923396,
-0.34861633,
-0.34835124,
-0.3451053,
-0.34467256,
-0.34464324,
-0.34456673,
-0.3445309,
-0.34453088,
-0.34372553,
-0.34331706,
-0.34319034,
-0.34265003,
-0.34227845,
-0.3407579,
-0.338441,
-0.33759663,
-0.3362592,
-0.33621424,
-0.33539858,
-0.3349222,
-0.3346442,
-0.33444816,
-0.33412933,
-0.33351177,
-0.33346432,
-0.3333103,
-0.33237678,
-0.33226988,
-0.3319919,
-0.33161527,
-0.33144763,
-0.33144763,
-0.33033842,
-0.3301978,
-0.3301978,
-0.33001313,
-0.32989284,
-0.32921335,
-0.3284256,
-0.32780638,
-0.32741174,
-0.32685468,
-0.326593,
-0.3256343,
-0.32547024,
-0.32544997,
-0.3230916,
-0.3222972,
-0.3221299,
-0.32150087,
-0.3201776,
-0.31995213,
-0.3198894,
-0.31959692,
-0.31927553,
-0.3183863,
-0.31709614,
-0.31705716,
-0.31678137,
-0.31662506,
-0.3155994,
-0.3150607,
-0.31499457,
-0.3142674,
-0.31399804,
-0.31286216,
-0.31276396,
-0.31138495,
-0.31137922,
-0.31115308,
-0.30939835,
-0.30786544,
-0.30668804,
-0.30627406,
-0.3058179,
-0.30512762,
-0.30459625,
-0.30431202,
-0.30394688,
-0.3028572,
-0.30261698,
-0.30241373,
-0.30195314,
-0.30173165,
-0.30173016,
-0.30161756,
-0.30050278,
-0.30014637,
-0.30007184,
-0.29972473,
-0.29968518,
-0.29917407,
-0.29860044,
-0.29802516,
-0.2978667,
-0.29731846,
-0.29660764,
-0.29586327,
-0.29558274,
-0.294905,
-0.29479036,
-0.2942022,
-0.29369554,
-0.29257572,
-0.2910269,
-0.29042897,
-0.29042894,
-0.2898588,
-0.28912878,
-0.28899857,
-0.2887288,
-0.2870502,
-0.2865157,
-0.28630984,
-0.28619123,
-0.28455177,
-0.28394023,
-0.28352568,
-0.28251466,
-0.28064957,
-0.27990654,
-0.27958137,
-0.279203,
-0.27904993,
-0.2790476,
-0.2783948,
-0.27822322,
-0.2778265,
-0.27598777,
-0.27529037,
-0.27453586,
-0.27435428,
-0.27268204,
-0.2721438,
-0.27195632,
-0.27090973,
-0.27037147,
-0.2700876,
-0.26807272,
-0.26795822,
-0.26516923,
-0.26450372,
-0.2644331,
-0.26438344,
-0.2637446,
-0.26331353,
-0.2626725,
-0.26250395,
-0.26250395,
-0.2622713,
-0.26168147,
-0.25943652,
-0.25887737,
-0.2586587,
-0.2586032,
-0.2580121,
-0.25792974,
-0.25782955,
-0.25768402,
-0.25738242,
-0.2561375,
-0.2554273,
-0.25511792,
-0.25435263,
-0.254043,
-0.25326478,
-0.25204363,
-0.25204363,
-0.25194836,
-0.25151026,
-0.25128883,
-0.2510827,
-0.24963251,
-0.24963248,
-0.24963248,
-0.24932685,
-0.24893865,
-0.24798656,
-0.2463076,
-0.24534605,
-0.24500331,
-0.2448727,
-0.24471132,
-0.24412495,
-0.24361216,
-0.24327266,
-0.24315006,
-0.24307147,
-0.24083798,
-0.2401538,
-0.23957631,
-0.23863722,
-0.23825532,
-0.23825532,
-0.2382553,
-0.23825528,
-0.23816645,
-0.23810488,
-0.23804669,
-0.23718795,
-0.23543738,
-0.23409584,
-0.23336248,
-0.23271489,
-0.23194781,
-0.2318824,
-0.23032045,
-0.22923738,
-0.22903126,
-0.2286862,
-0.2278963,
-0.22766338,
-0.22685932,
-0.22670238,
-0.2265664,
-0.2265664,
-0.22656639,
-0.22623621,
-0.22538592,
-0.22534424,
-0.22453074,
-0.2237154,
-0.22324546,
-0.22286925,
-0.22286925,
-0.22286925,
-0.22286923,
-0.22226024,
-0.22178166,
-0.22178166,
-0.22028281,
-0.22006959,
-0.22001241,
-0.21944264,
-0.21904768,
-0.21810591,
-0.21800078,
-0.21775578,
-0.21741423,
-0.21678689,
-0.21625783,
-0.2162453,
-0.21606512,
-0.21542886,
-0.21535997,
-0.21504152,
-0.21464321,
-0.2141544,
-0.2136583,
-0.2134476,
-0.21147074,
-0.21115927,
-0.21113557,
-0.209889,
-0.208504,
-0.20796959,
-0.20775777,
-0.20615473,
-0.20602971,
-0.20601675,
-0.2058499,
-0.20567624,
-0.20567623,
-0.20527428,
-0.20466603,
-0.20459661,
-0.20458189,
-0.2030858,
-0.20300947,
-0.20126407,
-0.20060956,
-0.20038375,
-0.20037362,
-0.20026104,
-0.19999352,
-0.19990289,
-0.19919558,
-0.19828588,
-0.19724707,
-0.19668475,
-0.196432,
-0.1964093,
-0.19613513,
-0.19521269,
-0.19478908,
-0.19477402,
-0.19365804,
-0.19360155,
-0.19354868,
-0.19352035,
-0.19241968,
-0.1920939,
-0.19208531,
-0.19125737,
-0.19125737,
-0.19125737,
-0.19125734,
-0.19083224,
-0.19083224,
-0.19083224,
-0.19083223,
-0.19064215,
-0.19040225,
-0.19035679,
-0.19029011,
-0.1901808,
-0.19000924,
-0.18956281,
-0.188986,
-0.1887221,
-0.18799797,
-0.18784235,
-0.18523075,
-0.18502098,
-0.18483275,
-0.18423067,
-0.18413016,
-0.182633,
-0.18233687,
-0.18205233,
-0.18205231,
-0.1820523,
-0.18183678,
-0.18183327,
-0.1810506,
-0.1804605,
-0.1803349,
-0.18018867,
-0.17861478,
-0.17861478,
-0.17842142,
-0.17777377,
-0.17657577,
-0.17657577,
-0.17657577,
-0.17604978,
-0.17588148,
-0.17552881,
-0.17534228,
-0.17447326,
-0.17379944,
-0.17369387,
-0.17353022,
-0.17338194,
-0.17237714,
-0.17207214,
-0.17097571,
-0.17035319,
-0.17033729,
-0.17005853,
-0.16886581,
-0.16885234,
-0.16786352,
-0.16698068,
-0.16662416,
-0.16622907,
-0.16580011,
-0.16322203,
-0.16257548,
-0.16219029,
-0.16132048,
-0.16103606,
-0.16064286,
-0.15996635,
-0.15922649,
-0.15911901,
-0.1586239,
-0.15844208,
-0.15804672,
-0.15797806,
-0.15784027,
-0.15629905,
-0.15528521,
-0.15488698,
-0.15376613,
-0.15331069,
-0.15319262,
-0.15318272,
-0.15157446,
-0.15102957,
-0.1503101,
-0.15001994,
-0.14898597,
-0.14855625,
-0.14854574,
-0.1483916,
-0.14653857,
-0.14600593,
-0.14590839,
-0.14551795,
-0.1432467,
-0.14243041,
-0.14204557,
-0.13970123,
-0.13858198,
-0.1382956,
-0.13812238,
-0.13724616,
-0.13696063,
-0.13691126,
-0.13650556,
-0.13550296,
-0.13516632,
-0.13516632,
-0.1351663,
-0.1351053,
-0.13435532,
-0.13430017,
-0.1340863,
-0.13367055,
-0.13297363,
-0.13232811,
-0.13157228,
-0.13152196,
-0.130522,
-0.13033429,
-0.13028426,
-0.13028234,
-0.12964825,
-0.12875575,
-0.12807108,
-0.12767386,
-0.12765671,
-0.12749243,
-0.12715791,
-0.12681967,
-0.12626599,
-0.12620176,
-0.12539238,
-0.124393955,
-0.12438623,
-0.124276,
-0.12355546,
-0.12352226,
-0.122852184,
-0.12278702,
-0.12263995,
-0.122437224,
-0.121092565,
-0.121015,
-0.120649904,
-0.120649904,
-0.1205049,
-0.12014312,
-0.11934217,
-0.11933795,
-0.11867343,
-0.118041106,
-0.11801034,
-0.11785969,
-0.1177899,
-0.11579886,
-0.115729675,
-0.1151165,
-0.11453648,
-0.114447065,
-0.1143497,
-0.113856815,
-0.11383155,
-0.11246733,
-0.112312905,
-0.11132055,
-0.10901443,
-0.108639225,
-0.10788769,
-0.10708031,
-0.10708029,
-0.10708029,
-0.106488764,
-0.10598636,
-0.1058237,
-0.104349874,
-0.10286674,
-0.10272329,
-0.10201835,
-0.09990115,
-0.099182524,
-0.09899996,
-0.098553814,
-0.097954154,
-0.09653206,
-0.09622709,
-0.09459721,
-0.09440839,
-0.09403154,
-0.09107015,
-0.090915546,
-0.08920011,
-0.08849467,
-0.088423274,
-0.088279665,
-0.08704541,
-0.0848135,
-0.083594576,
-0.0835484,
-0.08350285,
-0.08277174,
-0.08200334,
-0.08050515,
-0.07944251,
-0.07831542,
-0.07830165,
-0.077712834,
-0.076268055,
-0.07506995,
-0.07466667,
-0.07428232,
-0.073923945,
-0.07273674,
-0.07273674,
-0.07273672,
-0.07273672,
-0.070607536,
-0.070017464,
-0.06955553,
-0.069538735,
-0.06943293,
-0.06884406,
-0.067967355,
-0.067545705,
-0.06708848,
-0.06693669,
-0.06638753,
-0.06635228,
-0.06536414,
-0.06431409,
-0.06413687,
-0.06373402,
-0.06334381,
-0.06111107,
-0.060166966,
-0.059726775,
-0.05816704,
-0.058041725,
-0.05778527,
-0.057428665,
-0.05681238,
-0.05653745,
-0.056527466,
-0.056496408,
-0.056164414,
-0.05505543,
-0.05464361,
-0.05435999,
-0.0541827,
-0.053961836,
-0.05297753,
-0.05251606,
-0.052108876,
-0.052108876,
-0.052108843,
-0.0494044,
-0.049322482,
-0.049154833,
-0.04830016,
-0.047583137,
-0.047583137,
-0.047409367,
-0.046396274,
-0.04634898,
-0.046221685,
-0.045271773,
-0.045271773,
-0.044643477,
-0.043040834,
-0.042580534,
-0.042439394,
-0.04207929,
-0.041825958,
-0.03964025,
-0.039535914,
-0.03950266,
-0.03792743,
-0.037804604,
-0.036563985,
-0.036382098,
-0.03567465,
-0.035306625,
-0.03529844,
-0.03506702,
-0.034853112,
-0.034713365,
-0.033792496,
-0.033161435,
-0.03214361,
-0.031242872,
-0.030079719,
-0.029325994,
-0.027221028,
-0.02692263,
-0.024679177,
-0.02459477,
-0.024118448,
-0.023821784,
-0.023821784,
-0.023821784,
-0.023256049,
-0.02298308,
-0.022803485,
-0.022420274,
-0.021597542,
-0.020789832,
-0.020436974,
-0.020011723,
-0.019445496,
-0.019001884,
-0.018727427,
-0.018727412,
-0.018121094,
-0.018083587,
-0.016742738,
-0.016119678,
-0.015364152,
-0.014783018,
-0.014589825,
-0.013760498,
-0.012686529,
-0.01267221,
-0.012056712,
-0.0116446335,
-0.011305997,
-0.011298486,
-0.009727788,
-0.0067527816,
-0.0065952945,
-0.0022054736,
-0.0009773886,
-0.00066879636,
-0.00021842658,
7.1379734e-05,
0.00068800774,
0.002374939,
0.0039872834,
0.0044712974,
0.005151254,
0.0058724806,
0.0059188236,
0.00826457,
0.008677531,
0.008724332,
0.01134712,
0.012122577,
0.012538582,
0.012691455,
0.01292222,
0.0131983785,
0.01336287,
0.013803879,
0.014299283,
0.0146546755,
0.01467644,
0.015569357,
0.015972108,
0.01635064,
0.016797934,
0.016916998,
0.017100764,
0.017798886,
0.019105846,
0.019190937,
0.01999729,
0.021312071,
0.021656336,
0.023421291,
0.023501083,
0.024289565,
0.024933489,
0.025273303,
0.026639467,
0.026980592,
0.027234036,
0.02725544,
0.02779614,
0.028344302,
0.029504312,
0.031783454,
0.032348506,
0.032742616,
0.033138264,
0.033177767,
0.034203038,
0.034203038,
0.034203038,
0.034402806,
0.03550358,
0.03550358,
0.035956275,
0.035992768,
0.037107907,
0.037119493,
0.03734427,
0.037663825,
0.037835777,
0.03795114,
0.037998468,
0.03808287,
0.038611855,
0.038748298,
0.038802758,
0.04077197,
0.04218932,
0.043233734,
0.043233767,
0.043233767,
0.043465875,
0.043578915,
0.045691967,
0.04791894,
0.048457645,
0.04893485,
0.050168697,
0.050454084,
0.050668158,
0.052294116,
0.052356236,
0.05387344,
0.054266468,
0.054724466,
0.055921882,
0.056105684,
0.05730405,
0.05763922,
0.057704903,
0.058236998,
0.05841281,
0.058859907,
0.060550112,
0.06225046,
0.06260121,
0.06297277,
0.064974904,
0.065695636,
0.065695636,
0.066795394,
0.068730965,
0.06923402,
0.07026836,
0.071892485,
0.072206184,
0.07224526,
0.07239813,
0.0728863,
0.073206745,
0.0733121,
0.07401833,
0.07401837,
0.074407175,
0.07458505,
0.07575704,
0.07596846,
0.07600551,
0.07660941,
0.07668128,
0.07703975,
0.077051856,
0.07727893,
0.07868757,
0.07868963,
0.08196321,
0.083033845,
0.08336872,
0.08397864,
0.08523765,
0.08540227,
0.08540613,
0.08562708,
0.0860657,
0.087150864,
0.08738899,
0.087848194,
0.08944866,
0.08991412,
0.0919064,
0.092076816,
0.09433479,
0.0954061,
0.09561458,
0.095723465,
0.09660208,
0.09660208,
0.09660208,
0.09660208,
0.10007259,
0.101384364,
0.10169681,
0.104365654,
0.104474604,
0.104864754,
0.10609853,
0.10872688,
0.109186776,
0.110294946,
0.11050477,
0.11131128,
0.111997,
0.11251283,
0.113203,
0.11354674,
0.11697758,
0.11871003,
0.1195119,
0.12052212,
0.12079588,
0.12272121,
0.12463723,
0.12556432,
0.1257306,
0.12718812,
0.13018735,
0.13075903,
0.13123506,
0.13366558,
0.13508758,
0.13512865,
0.13512868,
0.13512868,
0.13790087,
0.13896993,
0.13910733,
0.13912772,
0.1397508,
0.13992509,
0.1400262,
0.14120325,
0.14127274,
0.14169906,
0.1425562,
0.14365037,
0.14365037,
0.14365037,
0.14428814,
0.14441054,
0.14479132,
0.14561963,
0.14704527,
0.14800377,
0.14814712,
0.14858508,
0.14940646,
0.15032376,
0.15032376,
0.15166742,
0.1541555,
0.1559016,
0.15716234,
0.16037413,
0.16488886,
0.16583823,
0.16905572,
0.16977106,
0.17127465,
0.17173098,
0.1717457,
0.1717457,
0.17174576,
0.17247972,
0.17328414,
0.17434008,
0.17843384,
0.17881207,
0.17989373,
0.1817282,
0.18226776,
0.18403739,
0.18519294,
0.1852461,
0.18563268,
0.18563268,
0.18563268,
0.18585837,
0.18659544,
0.1879359,
0.18842778,
0.18856601,
0.18869199,
0.18994603,
0.19056135,
0.19096626,
0.1935213,
0.19621632,
0.19621634,
0.19621634,
0.19780765,
0.19856697,
0.19935378,
0.1995549,
0.19956,
0.2006706,
0.20137203,
0.20225352,
0.20266828,
0.20493473,
0.20524622,
0.20565094,
0.20565094,
0.2072074,
0.20798121,
0.20829114,
0.21194546,
0.21213381,
0.212257,
0.21250007,
0.21397534,
0.21468522,
0.21622995,
0.21688665,
0.21688665,
0.21749946,
0.21799074,
0.21800268,
0.21923277,
0.21968098,
0.21968101,
0.21968101,
0.22097786,
0.22097786,
0.22097786,
0.22108863,
0.22158296,
0.22252533,
0.22258624,
0.2245755,
0.22704752,
0.22927341,
0.23108782,
0.23565476,
0.23641503,
0.2372902,
0.23782691,
0.23911397,
0.23918037,
0.23956263,
0.23965225,
0.24009414,
0.24010992,
0.24082832,
0.24114363,
0.24235806,
0.24376674,
0.24380419,
0.24551284,
0.24593802,
0.24630742,
0.24714817,
0.24834876,
0.24917914,
0.2507716,
0.2552405,
0.25552902,
0.2556743,
0.2557583,
0.2571076,
0.25926924,
0.26263842,
0.26340747,
0.26527062,
0.26608372,
0.26653016,
0.2677423,
0.26815188,
0.2708851,
0.27240166,
0.27296105,
0.27306998,
0.27322417,
0.27342862,
0.27382442,
0.27450117,
0.27642754,
0.27666566,
0.27891,
0.2799206,
0.28043422,
0.28258002,
0.28327134,
0.28327134,
0.28407875,
0.28515962,
0.28839394,
0.28866702,
0.29092827,
0.2947764,
0.29477647,
0.29548347,
0.29573208,
0.29710922,
0.29825467,
0.29870862,
0.30023465,
0.30120575,
0.30162448,
0.30304947,
0.30358627,
0.30395254,
0.3060088,
0.30644622,
0.30689207,
0.30783987,
0.30823332,
0.30966568,
0.31174704,
0.31358808,
0.3160838,
0.31930873,
0.3223767,
0.32643864,
0.32676533,
0.32676703,
0.32732224,
0.32814816,
0.32872796,
0.33272025,
0.33417574,
0.3365321,
0.3372616,
0.33920336,
0.3402947,
0.34038776,
0.3423396,
0.34235558,
0.3433814,
0.34497303,
0.34639508,
0.34641182,
0.34667882,
0.34801432,
0.34865433,
0.35192052,
0.35192052,
0.35192052,
0.3519215,
0.35334602,
0.35482663,
0.35573786,
0.35641003,
0.3574746,
0.3576639,
0.35766396,
0.35771614,
0.3582007,
0.36158267,
0.36186492,
0.36242333,
0.36291695,
0.362917,
0.36409938,
0.3658861,
0.36783686,
0.3680972,
0.36909807,
0.36935282,
0.3706459,
0.37386608,
0.37403464,
0.37414774,
0.37446907,
0.37472564,
0.37540108,
0.37834865,
0.38016483,
0.3803156,
0.38142768,
0.38200286,
0.38387194,
0.38571033,
0.38798767,
0.39390367,
0.39530566,
0.39926174,
0.40218934,
0.40353552,
0.407772,
0.4079092,
0.4089762,
0.41450632,
0.41462478,
0.41675538,
0.42062068,
0.42568567,
0.4335334,
0.43391466,
0.43498644,
0.43833858,
0.4402419,
0.44057986,
0.4436307,
0.44433382,
0.44942242,
0.4508558,
0.45289907,
0.45419213,
0.45557916,
0.45569083,
0.4560623,
0.4562916,
0.45854464,
0.45887786,
0.46240065,
0.46289897,
0.46954882,
0.47031167,
0.47107515,
0.4724505,
0.47541723,
0.47921506,
0.4792358,
0.47949782,
0.48092055,
0.4833825,
0.4844459,
0.48524943,
0.48649153,
0.48930207,
0.49353394,
0.5000995,
0.5055302,
0.52038425,
0.5263007,
0.53211963,
0.5329695,
0.53350425,
0.5338356,
0.5386184,
0.5429625,
0.5446224,
0.54462254,
0.54462254,
0.54809123,
0.54952294,
0.5599957,
0.5642899,
0.5730588,
0.5817043,
0.5904532,
0.59763306,
0.6003866,
0.60875255,
0.6206615,
0.6276056,
0.6280702,
0.6408216,
0.6530296,
0.6804116,
0.6810073,
0.6857352,
0.6988691,
0.7049929,
0.7111075,
0.71139514,
0.72284704,
0.7233292,
0.7412128,
0.742213,
0.7428886,
0.7456599,
0.7515868,
0.7521111,
0.7577052,
0.79113096,
0.8942744,
0.89427453,
0.89427453,
1.1703988,
1.1873137,
1.3461857,
1.4280012,
1.4281542,
1.4993067,
1.625479,
1.6531593,
1.6531594,
1.6903363,
1.7058375,
1.7244576,
1.8115041,
1.8156784,
1.8372914,
1.8372914,
1.8478191,
1.8492982,
1.8511343,
1.963286,
1.9674786,
1.9674865,
1.9774361,
2.0020692,
2.0301225,
2.0692503,
2.0945425,
2.1107037,
2.1252158,
2.161391,
2.161391,
2.161391,
2.1675828,
2.1766875,
2.1961982,
2.1986353,
2.2003548,
2.2035232,
2.2324467,
2.245073,
2.2481492,
2.2486882,
2.2547486,
2.2549348,
2.2632287,
2.2702963,
2.2733836,
2.288239,
2.2885168,
2.3085809,
2.3085809,
2.3093588,
2.3234391,
2.3283505,
2.3300068,
2.3390274,
2.3530312,
2.3533075,
2.3746128,
2.3766503,
2.3812063,
2.403898,
2.4284399,
2.4294832,
2.452116,
2.4601333,
2.4688997,
2.4704993,
2.4835918,
2.4920256,
2.5333023,
2.5341904,
2.543333,
2.5485044,
2.5629523,
2.589976,
2.599243,
2.6011775,
2.6017606,
2.6071765,
2.6100876,
2.6138012,
2.6178071,
2.6262462,
2.6290262,
2.630326,
2.6451154,
2.6471834,
2.6623788,
2.6633859,
2.6639144,
2.6723073,
2.6725245,
2.6744385,
2.6837587,
2.6974747,
2.7044778,
2.7070832,
2.709518,
2.7097855,
2.7139018,
2.716126,
2.721093,
2.729569,
2.736419,
2.7468815,
2.7485242,
2.7529426,
2.7573798,
2.7798223,
2.7876647,
2.793102,
2.7947383,
2.804133,
2.8041332,
2.8068235,
2.8068237,
2.806824,
2.806876,
2.8100817,
2.831257,
2.8333864,
2.835639,
2.8434064,
2.855777,
2.8578095,
2.8578095,
2.8578095,
2.8578095,
2.8633149,
2.8757505,
2.8810515,
2.9200697,
2.9222143,
2.923628,
2.9238324,
2.9467752,
2.9467752,
2.9560533,
2.9621305,
2.970937,
2.9773579,
3.000824,
3.0057278,
3.0065708,
3.0210707,
3.035224,
3.0415995,
3.0743816,
3.0743816,
3.0743816,
3.0851254,
3.090043,
3.0985796,
3.103464,
3.1236777,
3.1385732,
3.1444273,
3.1455925,
3.1473303,
3.148278,
3.1648867,
3.1692135,
3.1747499,
3.1826186,
3.19272,
3.208468,
3.2147923,
3.2224088,
3.2254171,
3.2555332,
3.2925932,
3.312148,
3.3291166,
3.3695068,
3.3971612,
3.4092367,
3.4118524,
3.4123,
3.4439166,
3.4625852,
3.5492666,
3.5628426,
3.589209,
3.5985148,
3.6363041,
3.6407151,
3.7478907,
3.7528107,
3.771513,
3.7732935,
3.9391139,
4.0109534,
4.052985,
4.620517,


==> plots/data/pdf_pois_cifar_adv.csv <==
clean,adv
-3.367513,1.1514477
-3.2481248,1.7682784
-3.1363661,1.8106183
-3.1062665,2.127603
-3.0503607,2.1337504
-3.015093,2.1856647
-2.989852,2.2058356
-2.9350278,2.2850008
-2.9263413,2.2904527
-2.888329,2.3055835
-2.8799317,2.3477333
-2.8764539,2.3513975
-2.8546922,2.3806386
-2.8429885,2.4216547
-2.8382082,2.4720182
-2.8289757,2.5035284
-2.8009555,2.526987
-2.8003817,2.597836
-2.796674,2.6021488
-2.7879803,2.6038244
-2.775182,2.6095698
-2.7473664,2.7330441
-2.6991785,2.7920003
-2.6968234,2.8455846
-2.6129653,2.849498
-2.6021228,2.8590226
-2.5490315,2.9181442
-2.5337217,2.9817655
-2.5203469,3.0412753
-2.5054014,3.0745428
-2.4882858,3.1032257
-2.463936,3.1056235
-2.4573102,3.1470256
-2.4397063,3.1751757
-2.4301407,3.1803324
-2.4217596,3.3604949
-2.4147894,3.6795373
-2.4081647,3.6882691
-2.4047031,3.694168
-2.4006493,3.8102362
-2.3776617,4.02321
-2.347168,4.1133018
-2.3435009,4.115074
-2.3357313,4.31251
-2.33338,4.4299564
-2.3292892,4.5734353
-2.326734,5.2610965
-2.3183389,5.6841884
-2.3159862,7.6884828
-2.3159294,8.646207
-2.2871952,
-2.2547014,
-2.2483037,
-2.233187,
-2.2213936,
-2.219606,
-2.2107487,
-2.188871,
-2.1827924,
-2.182381,
-2.176652,
-2.1742487,
-2.1665776,
-2.1606328,
-2.1479752,
-2.1377308,
-2.1339276,
-2.1288111,
-2.1270416,
-2.121061,
-2.116747,
-2.1155286,
-2.1095269,
-2.0985272,
-2.0758753,
-2.0602894,
-2.0545845,
-2.0494683,
-2.0354307,
-2.0328777,
-2.0254037,
-2.0220423,
-2.0148427,
-2.014592,
-2.0106542,
-2.0026042,
-1.9983919,
-1.9954801,
-1.9906557,
-1.9865022,
-1.9529895,
-1.9521866,
-1.9513091,
-1.9488461,
-1.9481239,
-1.9443167,
-1.9382563,
-1.931027,
-1.9276711,
-1.9189991,
-1.9175354,
-1.9089249,
-1.9083153,
-1.8972992,
-1.8957323,
-1.8956709,
-1.8903837,
-1.8875115,
-1.8867217,
-1.8862636,
-1.8856293,
-1.882861,
-1.8775584,
-1.874659,
-1.873123,
-1.8710179,
-1.8657292,
-1.8643571,
-1.8606067,
-1.8531911,
-1.850937,
-1.8436923,
-1.8435836,
-1.8354847,
-1.8351097,
-1.8316263,
-1.821552,
-1.8129004,
-1.8116503,
-1.7974186,
-1.7911546,
-1.7858232,
-1.7783308,
-1.776034,
-1.7726104,
-1.7583687,
-1.7541461,
-1.7526343,
-1.7463967,
-1.7440392,
-1.7438381,
-1.7408175,
-1.7333003,
-1.7309833,
-1.7231702,
-1.7185376,
-1.7185236,
-1.7135423,
-1.713113,
-1.7100341,
-1.707519,
-1.6983145,
-1.6739016,
-1.6706775,
-1.6683853,
-1.6644912,
-1.6640455,
-1.6626517,
-1.6606871,
-1.6603982,
-1.6294992,
-1.6277715,
-1.6229517,
-1.6186516,
-1.616239,
-1.6128014,
-1.605139,
-1.604055,
-1.6002486,
-1.595175,
-1.5949631,
-1.5948575,
-1.5931709,
-1.5883551,
-1.5867772,
-1.5738268,
-1.5716681,
-1.5619651,
-1.5619612,
-1.5615621,
-1.5607227,
-1.5518994,
-1.5511214,
-1.5495466,
-1.5451726,
-1.5450693,
-1.5442594,
-1.5381849,
-1.5357398,
-1.5352932,
-1.523937,
-1.5151789,
-1.5112444,
-1.5090796,
-1.5050744,
-1.5049028,
-1.504586,
-1.4972504,
-1.4971223,
-1.4919672,
-1.4881158,
-1.4804245,
-1.4749696,
-1.4689465,
-1.4686435,
-1.4668336,
-1.465189,
-1.4650989,
-1.4640452,
-1.4627678,
-1.4566195,
-1.4561971,
-1.455131,
-1.4539227,
-1.4537815,
-1.4531035,
-1.4513371,
-1.4500465,
-1.4488049,
-1.439254,
-1.4390855,
-1.4364493,
-1.436148,
-1.4361302,
-1.4343932,
-1.4329528,
-1.4302917,
-1.4290625,
-1.4282479,
-1.4256692,
-1.4225749,
-1.420525,
-1.4185122,
-1.4165244,
-1.4076786,
-1.406093,
-1.4056535,
-1.4030709,
-1.4024738,
-1.3997817,
-1.3969692,
-1.396584,
-1.3963721,
-1.3955885,
-1.3948369,
-1.3940223,
-1.3937281,
-1.3895932,
-1.383181,
-1.3823587,
-1.3818834,
-1.3818446,
-1.3807466,
-1.3782743,
-1.3717533,
-1.369656,
-1.3618212,
-1.3610501,
-1.3589939,
-1.3572189,
-1.3553902,
-1.3549056,
-1.3539071,
-1.3536749,
-1.3477417,
-1.3469621,
-1.3454224,
-1.3437505,
-1.342946,
-1.340702,
-1.3363754,
-1.3353038,
-1.331954,
-1.3319416,
-1.329383,
-1.3275287,
-1.3263446,
-1.3247707,
-1.3136116,
-1.309483,
-1.3074517,
-1.306238,
-1.303553,
-1.2992084,
-1.298442,
-1.2925243,
-1.2900512,
-1.2882459,
-1.2819594,
-1.2814531,
-1.2793372,
-1.2777764,
-1.2761023,
-1.2744367,
-1.2738721,
-1.2737665,
-1.2715007,
-1.270367,
-1.2628359,
-1.2564546,
-1.2523974,
-1.2467577,
-1.2439258,
-1.2436813,
-1.2425398,
-1.2421694,
-1.2395922,
-1.2374235,
-1.2354085,
-1.2351624,
-1.2334183,
-1.230126,
-1.2287197,
-1.2269214,
-1.2221072,
-1.2216847,
-1.2193296,
-1.2187449,
-1.2136643,
-1.2135695,
-1.2125834,
-1.2118177,
-1.2114365,
-1.2097484,
-1.2080852,
-1.2054614,
-1.2048938,
-1.2046709,
-1.2031047,
-1.1997099,
-1.1968803,
-1.1959602,
-1.1924645,
-1.1895627,
-1.1839378,
-1.1833864,
-1.1827031,
-1.1806151,
-1.1783392,
-1.1741958,
-1.1672827,
-1.164544,
-1.1584128,
-1.1568978,
-1.1556686,
-1.148379,
-1.1467855,
-1.1457442,
-1.1450703,
-1.1430708,
-1.14306,
-1.1426693,
-1.1418866,
-1.1414565,
-1.1414059,
-1.1375825,
-1.1374738,
-1.1374102,
-1.1365598,
-1.1346684,
-1.1294355,
-1.1273297,
-1.1270338,
-1.126703,
-1.1257176,
-1.1247424,
-1.124042,
-1.1220627,
-1.1213725,
-1.1191067,
-1.1180079,
-1.1173277,
-1.1145983,
-1.1117198,
-1.1110536,
-1.1088755,
-1.1011665,
-1.1003504,
-1.0962256,
-1.0939078,
-1.0923446,
-1.0910604,
-1.0910487,
-1.0904865,
-1.0861032,
-1.0857973,
-1.0845346,
-1.082001,
-1.0795985,
-1.0763209,
-1.0750848,
-1.074309,
-1.0726784,
-1.0720067,
-1.0712551,
-1.0696896,
-1.069456,
-1.0691928,
-1.065697,
-1.0631686,
-1.0604743,
-1.0568317,
-1.0560987,
-1.0540293,
-1.0508496,
-1.0504481,
-1.0470788,
-1.0468755,
-1.0467279,
-1.0459809,
-1.0434061,
-1.0424036,
-1.0415355,
-1.0400796,
-1.039623,
-1.0385041,
-1.0375311,
-1.0346022,
-1.0320102,
-1.0315762,
-1.0304316,
-1.029437,
-1.026025,
-1.020331,
-1.010343,
-1.0073426,
-1.0064589,
-1.0046682,
-1.0038289,
-0.9989222,
-0.9969119,
-0.9952968,
-0.9949885,
-0.99257207,
-0.9917699,
-0.9900686,
-0.9882167,
-0.9873672,
-0.98736644,
-0.9869914,
-0.98564184,
-0.9851045,
-0.98437536,
-0.98315006,
-0.98191774,
-0.9804432,
-0.97951996,
-0.9776478,
-0.97488195,
-0.9742413,
-0.97248334,
-0.97058094,
-0.9704311,
-0.9679851,
-0.96732897,
-0.9663366,
-0.9659678,
-0.9641011,
-0.96408945,
-0.9632834,
-0.96235085,
-0.96197194,
-0.9618011,
-0.9607893,
-0.95773536,
-0.9570295,
-0.95650774,
-0.95413476,
-0.95246375,
-0.95231235,
-0.95201415,
-0.9500302,
-0.9467107,
-0.9428593,
-0.9426939,
-0.94188243,
-0.9412729,
-0.94087845,
-0.9401206,
-0.93839055,
-0.93673193,
-0.93607116,
-0.9359663,
-0.93590885,
-0.9329411,
-0.9324907,
-0.93231136,
-0.9246598,
-0.92187995,
-0.92045426,
-0.9185208,
-0.91769075,
-0.9168692,
-0.9166518,
-0.910005,
-0.90978056,
-0.90704656,
-0.9036113,
-0.9016631,
-0.89834124,
-0.8981114,
-0.8970647,
-0.8966827,
-0.89591,
-0.89337635,
-0.89175034,
-0.89171,
-0.8905429,
-0.88832134,
-0.8878337,
-0.8874152,
-0.885255,
-0.88520527,
-0.8843309,
-0.8819401,
-0.8810619,
-0.8808585,
-0.8796285,
-0.8785748,
-0.87743646,
-0.87683624,
-0.87544864,
-0.8706126,
-0.86937875,
-0.8690208,
-0.8679834,
-0.8671875,
-0.86493796,
-0.8622474,
-0.86077285,
-0.86002356,
-0.8555222,
-0.85400414,
-0.8523898,
-0.85231763,
-0.84829617,
-0.84658474,
-0.84605515,
-0.8446031,
-0.84385306,
-0.842078,
-0.8410833,
-0.83612925,
-0.8320503,
-0.83167917,
-0.831617,
-0.83127147,
-0.8305835,
-0.8297472,
-0.82960355,
-0.82913923,
-0.82894665,
-0.82721585,
-0.8265605,
-0.82492286,
-0.8237348,
-0.82352364,
-0.82313305,
-0.8225592,
-0.8224637,
-0.8221135,
-0.82110715,
-0.8196908,
-0.8183335,
-0.81778145,
-0.8174095,
-0.8169692,
-0.8152656,
-0.8149138,
-0.8144984,
-0.81113464,
-0.81085354,
-0.8103278,
-0.80945194,
-0.80505544,
-0.80487764,
-0.804772,
-0.8041539,
-0.80203646,
-0.7978286,
-0.79399425,
-0.79305005,
-0.79291964,
-0.79231626,
-0.79172534,
-0.78992236,
-0.789152,
-0.7860111,
-0.7824548,
-0.7820347,
-0.7804926,
-0.7789046,
-0.77828735,
-0.7762871,
-0.77561384,
-0.7748607,
-0.773112,
-0.7716972,
-0.7716584,
-0.7699742,
-0.76820374,
-0.76742107,
-0.7653998,
-0.76211995,
-0.75702226,
-0.75585127,
-0.7550631,
-0.7533533,
-0.7512234,
-0.7495834,
-0.74760026,
-0.747191,
-0.7471584,
-0.7456924,
-0.74508053,
-0.7443685,
-0.7437356,
-0.7430484,
-0.741754,
-0.7404161,
-0.7402305,
-0.7393096,
-0.73904485,
-0.73741263,
-0.7337623,
-0.732683,
-0.7323406,
-0.73229164,
-0.7317551,
-0.72895193,
-0.7275038,
-0.7273702,
-0.7233705,
-0.72259086,
-0.7216847,
-0.7206481,
-0.71849954,
-0.7167555,
-0.71425056,
-0.7130431,
-0.7125283,
-0.7104597,
-0.7103797,
-0.710191,
-0.7090465,
-0.70844007,
-0.7083865,
-0.70768374,
-0.70741737,
-0.70706797,
-0.7055934,
-0.70456535,
-0.7024137,
-0.70160687,
-0.6999638,
-0.6999436,
-0.69686407,
-0.6965946,
-0.69544774,
-0.6933962,
-0.6925568,
-0.69169956,
-0.6914076,
-0.68797475,
-0.6846552,
-0.6826969,
-0.68268293,
-0.6826363,
-0.6706581,
-0.67051524,
-0.67030483,
-0.6691121,
-0.6682929,
-0.666837,
-0.66358656,
-0.662588,
-0.6623434,
-0.66216403,
-0.6594812,
-0.6581806,
-0.6575711,
-0.65753376,
-0.65535885,
-0.6552284,
-0.65498453,
-0.65264964,
-0.6524943,
-0.65228623,
-0.6511362,
-0.6478587,
-0.6470216,
-0.64654636,
-0.6456907,
-0.64446384,
-0.64356774,
-0.6434497,
-0.6423083,
-0.6366849,
-0.6364473,
-0.6351699,
-0.63451535,
-0.6339811,
-0.63315415,
-0.63145053,
-0.6314397,
-0.6307882,
-0.628753,
-0.62851226,
-0.62798196,
-0.6271464,
-0.6236817,
-0.6227802,
-0.6201067,
-0.61803114,
-0.6159882,
-0.6148553,
-0.61408347,
-0.6139646,
-0.6090269,
-0.6082644,
-0.60497594,
-0.6035363,
-0.60283124,
-0.6025898,
-0.6012371,
-0.60066485,
-0.5999396,
-0.599907,
-0.59957,
-0.59748584,
-0.59591657,
-0.59523714,
-0.5948706,
-0.59327805,
-0.59303266,
-0.59291697,
-0.5924635,
-0.5904609,
-0.58962697,
-0.5895501,
-0.5895268,
-0.58889395,
-0.58738524,
-0.5871763,
-0.5865435,
-0.58533216,
-0.5834515,
-0.57863176,
-0.5771153,
-0.5765197,
-0.5734681,
-0.5732282,
-0.5690048,
-0.5689147,
-0.5681724,
-0.56728333,
-0.56547874,
-0.56496704,
-0.56277806,
-0.55918604,
-0.557699,
-0.5570879,
-0.55622524,
-0.5558176,
-0.5540907,
-0.55295855,
-0.55212456,
-0.55120987,
-0.5510856,
-0.5502983,
-0.54754555,
-0.54736,
-0.54658115,
-0.5436173,
-0.54302406,
-0.54298365,
-0.54254186,
-0.5424502,
-0.54205966,
-0.5398435,
-0.53940403,
-0.5392534,
-0.5367073,
-0.5358259,
-0.5348406,
-0.5344057,
-0.53432417,
-0.53408736,
-0.53345066,
-0.5328434,
-0.53076863,
-0.5294214,
-0.5282644,
-0.5278707,
-0.5267759,
-0.52646995,
-0.5258441,
-0.5254947,
-0.5241141,
-0.52251136,
-0.52000797,
-0.5196958,
-0.5192912,
-0.518448,
-0.5176994,
-0.5174129,
-0.5159748,
-0.51510596,
-0.51469284,
-0.5136562,
-0.5123571,
-0.51084375,
-0.5101472,
-0.50964177,
-0.5072416,
-0.5060683,
-0.5041977,
-0.5039617,
-0.5039291,
-0.5036216,
-0.502279,
-0.502168,
-0.50086427,
-0.49902084,
-0.49797878,
-0.49705398,
-0.49495745,
-0.4943642,
-0.4943145,
-0.49361643,
-0.4935947,
-0.49244624,
-0.49235076,
-0.49069136,
-0.49023092,
-0.490057,
-0.48947927,
-0.48898697,
-0.48866862,
-0.48734468,
-0.4867468,
-0.48430315,
-0.48349094,
-0.48088267,
-0.48054957,
-0.47984606,
-0.47863862,
-0.47582537,
-0.47440594,
-0.4724577,
-0.47188854,
-0.4707727,
-0.47007388,
-0.46993256,
-0.46969107,
-0.4686032,
-0.467843,
-0.46684366,
-0.4665548,
-0.4660664,
-0.46486205,
-0.4640234,
-0.46397915,
-0.46191368,
-0.46163416,
-0.4615301,
-0.4608895,
-0.46060142,
-0.46053463,
-0.45959973,
-0.45930234,
-0.4589925,
-0.4585429,
-0.4578728,
-0.45755833,
-0.45752493,
-0.45159563,
-0.4489967,
-0.44829863,
-0.44749185,
-0.44720453,
-0.44542637,
-0.44499618,
-0.4448308,
-0.44132957,
-0.43995363,
-0.43942872,
-0.43903503,
-0.43577066,
-0.43464938,
-0.4336252,
-0.43224224,
-0.43168396,
-0.43141374,
-0.4307747,
-0.4307607,
-0.43022957,
-0.42844597,
-0.42835668,
-0.42742875,
-0.42675087,
-0.42634633,
-0.42518237,
-0.42425987,
-0.42357424,
-0.4229383,
-0.4228156,
-0.42213538,
-0.41818303,
-0.41488215,
-0.41259927,
-0.41168454,
-0.41150206,
-0.41094843,
-0.41074654,
-0.40962607,
-0.40736336,
-0.4070947,
-0.40702403,
-0.40700382,
-0.40699375,
-0.40442663,
-0.40032908,
-0.39939573,
-0.39884752,
-0.39505744,
-0.3947585,
-0.3937832,
-0.3936419,
-0.3935293,
-0.39273962,
-0.38963208,
-0.38852635,
-0.38469124,
-0.38388214,
-0.3838472,
-0.38342556,
-0.38075364,
-0.38017902,
-0.3797147,
-0.3796153,
-0.37856004,
-0.3781283,
-0.37663743,
-0.37302673,
-0.37009314,
-0.37002558,
-0.36968625,
-0.36922967,
-0.3680859,
-0.36775044,
-0.36650884,
-0.36645836,
-0.3653907,
-0.36428574,
-0.3636358,
-0.36250213,
-0.3622754,
-0.3621333,
-0.36164176,
-0.36162156,
-0.3614391,
-0.3608047,
-0.35922918,
-0.3585614,
-0.35847598,
-0.35755196,
-0.35731125,
-0.35677314,
-0.35556102,
-0.35474572,
-0.35345128,
-0.3525257,
-0.35235953,
-0.35222676,
-0.35175776,
-0.35132447,
-0.35101232,
-0.35100767,
-0.35041985,
-0.34920153,
-0.3480725,
-0.34803057,
-0.3462796,
-0.34553415,
-0.34517542,
-0.34406734,
-0.34380955,
-0.3437086,
-0.3436954,
-0.34334055,
-0.34251046,
-0.3424693,
-0.3420935,
-0.34137136,
-0.34048304,
-0.33979428,
-0.3389192,
-0.33621466,
-0.33542418,
-0.33511746,
-0.33400473,
-0.3329526,
-0.3329169,
-0.332781,
-0.3326622,
-0.330356,
-0.32983032,
-0.32859412,
-0.32794496,
-0.32624754,
-0.32502457,
-0.32444763,
-0.3228007,
-0.32271683,
-0.32211193,
-0.32189143,
-0.32105747,
-0.31705463,
-0.31693116,
-0.31597918,
-0.3155335,
-0.31535178,
-0.3151359,
-0.3147531,
-0.31307432,
-0.31225434,
-0.3113443,
-0.30999318,
-0.30998388,
-0.30968645,
-0.30921513,
-0.3091375,
-0.30899227,
-0.30861956,
-0.3086079,
-0.30789974,
-0.30661076,
-0.30489781,
-0.3047029,
-0.30294493,
-0.30288127,
-0.30148512,
-0.29890406,
-0.2988396,
-0.2984506,
-0.29544553,
-0.29502237,
-0.29357108,
-0.29344684,
-0.2918589,
-0.2913845,
-0.29122218,
-0.29113755,
-0.28697398,
-0.2868109,
-0.28582245,
-0.28571528,
-0.28449,
-0.28361565,
-0.28135836,
-0.28120774,
-0.2811992,
-0.28094837,
-0.27961436,
-0.27803808,
-0.27653012,
-0.27612713,
-0.27544925,
-0.27456793,
-0.27418354,
-0.27257234,
-0.27159628,
-0.26965114,
-0.26951993,
-0.26945314,
-0.26701495,
-0.2669707,
-0.2669381,
-0.26649937,
-0.26555282,
-0.26521116,
-0.26370475,
-0.26355255,
-0.26333436,
-0.26172623,
-0.26133335,
-0.26092023,
-0.26052344,
-0.26044658,
-0.2598246,
-0.25872898,
-0.25841448,
-0.25746173,
-0.25730875,
-0.25691897,
-0.255338,
-0.2551338,
-0.25502896,
-0.25466946,
-0.2546151,
-0.25165278,
-0.25035447,
-0.24888223,
-0.24848622,
-0.24831772,
-0.24794656,
-0.24768022,
-0.24722674,
-0.24687421,
-0.24682763,
-0.24632679,
-0.24498267,
-0.24337766,
-0.24260427,
-0.24179982,
-0.24146748,
-0.23933367,
-0.23840033,
-0.23641716,
-0.23635271,
-0.23632476,
-0.23605143,
-0.23535103,
-0.23517166,
-0.23307513,
-0.23084658,
-0.23061518,
-0.2295149,
-0.22877179,
-0.22682822,
-0.22368419,
-0.22290304,
-0.22279045,
-0.22178333,
-0.22178178,
-0.2198949,
-0.21888778,
-0.21776031,
-0.21542694,
-0.21464501,
-0.21421793,
-0.21360606,
-0.21329236,
-0.21264476,
-0.2099542,
-0.20962808,
-0.20876229,
-0.20734674,
-0.20713009,
-0.20612608,
-0.20571144,
-0.2056004,
-0.20455368,
-0.20342621,
-0.20250529,
-0.20211627,
-0.19940473,
-0.19916324,
-0.19907705,
-0.19795269,
-0.19746505,
-0.19743632,
-0.19677475,
-0.19672194,
-0.19512004,
-0.19393744,
-0.19311124,
-0.19192941,
-0.19164911,
-0.1888281,
-0.18735741,
-0.18713145,
-0.18505977,
-0.18465987,
-0.18406197,
-0.18391132,
-0.183909,
-0.18319152,
-0.18253693,
-0.1812068,
-0.18093657,
-0.18064384,
-0.18015465,
-0.18014145,
-0.17881131,
-0.17880432,
-0.17831978,
-0.17660451,
-0.17586218,
-0.17553683,
-0.17531785,
-0.17526351,
-0.17523788,
-0.1745732,
-0.17389454,
-0.17335643,
-0.17244793,
-0.17228253,
-0.17136395,
-0.1708538,
-0.17058823,
-0.1705463,
-0.16895759,
-0.16838376,
-0.16722833,
-0.16642699,
-0.16622354,
-0.16604961,
-0.16564584,
-0.16563341,
-0.16526458,
-0.16333343,
-0.1632123,
-0.16275883,
-0.16225332,
-0.1586698,
-0.15800901,
-0.15731947,
-0.15464212,
-0.1539526,
-0.1531497,
-0.1521286,
-0.15181102,
-0.15103686,
-0.14997849,
-0.14803027,
-0.14655182,
-0.14612319,
-0.14395754,
-0.14358406,
-0.14295354,
-0.1426414,
-0.14229585,
-0.14186877,
-0.14070947,
-0.13949348,
-0.13874105,
-0.13824643,
-0.13773239,
-0.13723543,
-0.13595809,
-0.13549298,
-0.13498515,
-0.1331433,
-0.13278301,
-0.13264479,
-0.13128592,
-0.12895799,
-0.12627055,
-0.12610205,
-0.12571767,
-0.12278485,
-0.12236011,
-0.12181501,
-0.12080013,
-0.120623864,
-0.11677245,
-0.11650922,
-0.11626152,
-0.11554792,
-0.11534836,
-0.11385128,
-0.113794595,
-0.11352825,
-0.11350807,
-0.11341955,
-0.11331549,
-0.11245048,
-0.11068784,
-0.11032754,
-0.110035576,
-0.10897489,
-0.107253395,
-0.10709033,
-0.10644739,
-0.10526479,
-0.1048548,
-0.10440366,
-0.102307126,
-0.101671174,
-0.10155004,
-0.09849142,
-0.09614874,
-0.09605401,
-0.09570847,
-0.09519132,
-0.095005736,
-0.09471921,
-0.09466486,
-0.09436746,
-0.09387827,
-0.09297598,
-0.09294647,
-0.09294026,
-0.09167069,
-0.09090274,
-0.0901806,
-0.088448234,
-0.0883271,
-0.08829915,
-0.08736658,
-0.08723147,
-0.08705365,
-0.08630434,
-0.08287378,
-0.08180765,
-0.08022127,
-0.08013974,
-0.07916912,
-0.07873894,
-0.07652283,
-0.07590163,
-0.07392389,
-0.07284612,
-0.06971684,
-0.06729961,
-0.06708841,
-0.06559133,
-0.06487617,
-0.062958226,
-0.062624335,
-0.062097874,
-0.061916947,
-0.061371073,
-0.061168406,
-0.06048509,
-0.056733843,
-0.056273382,
-0.056200393,
-0.055180077,
-0.05445483,
-0.052573383,
-0.052494958,
-0.048799615,
-0.04746094,
-0.047191493,
-0.04606014,
-0.045578714,
-0.044898503,
-0.044028055,
-0.043559827,
-0.041658968,
-0.04159995,
-0.04101836,
-0.039526712,
-0.039202914,
-0.03915943,
-0.038660917,
-0.037551306,
-0.0374426,
-0.037411537,
-0.03712501,
-0.036623396,
-0.036187004,
-0.035530865,
-0.03434283,
-0.034271393,
-0.03409202,
-0.03352052,
-0.032705978,
-0.031426314,
-0.03125859,
-0.03068243,
-0.029751413,
-0.028897269,
-0.028598318,
-0.026864404,
-0.026070049,
-0.024020879,
-0.023809671,
-0.021147845,
-0.01938132,
-0.019326188,
-0.019087028,
-0.017627994,
-0.013700481,
-0.012887491,
-0.012290366,
-0.011630345,
-0.011552695,
-0.010617019,
-0.010553346,
-0.009890996,
-0.0060628746,
-0.0051924232,
-0.004700125,
-0.0032597268,
-0.0028311014,
-0.002302308,
-0.0022665893,
0.0002748793,
0.00037892966,
0.0005350052,
0.0009845959,
0.00144894,
0.0022145642,
0.0031246166,
0.0033847424,
0.0035113113,
0.0049291914,
0.0078806495,
0.008008772,
0.009214669,
0.010583629,
0.012244552,
0.013340187,
0.014670324,
0.014825623,
0.014859011,
0.014969274,
0.016165853,
0.016703188,
0.01747347,
0.018992295,
0.019048203,
0.01908237,
0.019167008,
0.019183313,
0.020449001,
0.023204006,
0.023781719,
0.024693323,
0.02555601,
0.026742494,
0.02741028,
0.027459199,
0.027803963,
0.02844923,
0.029233491,
0.029546417,
0.030558191,
0.030676218,
0.031715944,
0.03185882,
0.032184172,
0.032243963,
0.033022787,
0.033150133,
0.0333031,
0.034515988,
0.03476602,
0.03487007,
0.037817646,
0.039509628,
0.040164214,
0.042530194,
0.042648997,
0.0428307,
0.044513363,
0.044517245,
0.0480503,
0.049741507,
0.050604966,
0.051291388,
0.051759616,
0.051778253,
0.05200887,
0.052364506,
0.053901188,
0.054706413,
0.05482444,
0.05616312,
0.056425575,
0.05857647,
0.059293948,
0.059307925,
0.05944226,
0.059721798,
0.060092963,
0.062006246,
0.062325384,
0.0628138,
0.06289455,
0.06517667,
0.06547019,
0.06587785,
0.06620553,
0.066323556,
0.06713577,
0.06807223,
0.0681359,
0.06879748,
0.06948079,
0.06993038,
0.07056866,
0.07119917,
0.071811825,
0.07360553,
0.075031176,
0.075249374,
0.07588377,
0.07704075,
0.07721934,
0.077339694,
0.077798605,
0.07801214,
0.07930889,
0.08035638,
0.08251581,
0.08293357,
0.083380826,
0.08520016,
0.08602247,
0.08608769,
0.0862725,
0.087480724,
0.08871458,
0.089273654,
0.08947088,
0.08951514,
0.0905207,
0.091179945,
0.092795834,
0.093472935,
0.09398309,
0.09401182,
0.094039775,
0.09573797,
0.096377805,
0.09678003,
0.097027734,
0.09827401,
0.09929976,
0.0993215,
0.099638306,
0.10032939,
0.1019973,
0.102231026,
0.10420177,
0.10439434,
0.106358096,
0.10663686,
0.107031316,
0.10797709,
0.109158136,
0.10921094,
0.10981971,
0.110506915,
0.110909134,
0.11135096,
0.11145113,
0.112169385,
0.11240622,
0.11383963,
0.11395533,
0.11418517,
0.11588725,
0.11653795,
0.11682137,
0.116857864,
0.117988445,
0.11863216,
0.12072636,
0.121523045,
0.12173348,
0.12203321,
0.12274448,
0.122766994,
0.12412586,
0.12763174,
0.12935866,
0.13009633,
0.1304147,
0.13051254,
0.1308014,
0.13081537,
0.13333587,
0.13340808,
0.13377692,
0.13527943,
0.13549064,
0.13752662,
0.13757554,
0.13776733,
0.13809578,
0.13922092,
0.1392776,
0.13982892,
0.13989958,
0.14051689,
0.14062017,
0.14136872,
0.14356542,
0.14392261,
0.14574271,
0.14624588,
0.14633052,
0.14769094,
0.14910027,
0.14939223,
0.15088078,
0.15107335,
0.1512302,
0.1555118,
0.15615551,
0.15899827,
0.15911007,
0.15975922,
0.16079119,
0.16149004,
0.16153274,
0.16204911,
0.1628256,
0.1642,
0.16543463,
0.16706526,
0.16767326,
0.16910513,
0.16923325,
0.1700734,
0.170259,
0.17060609,
0.173212,
0.17369808,
0.17420514,
0.17535901,
0.17621626,
0.17621781,
0.17652065,
0.17684445,
0.17751922,
0.17789271,
0.1792547,
0.17937426,
0.179938,
0.180612,
0.18069898,
0.18160126,
0.18192583,
0.18245618,
0.1825315,
0.18291509,
0.18307272,
0.18382825,
0.18490912,
0.18498057,
0.18586344,
0.1874669,
0.18828145,
0.189287,
0.18957432,
0.1904898,
0.19067615,
0.19233863,
0.1924652,
0.19256382,
0.19549121,
0.19578938,
0.19690676,
0.19695723,
0.19708224,
0.19734004,
0.197434,
0.19810644,
0.20011446,
0.20070536,
0.20070848,
0.20190893,
0.20272891,
0.20361102,
0.20372671,
0.20372982,
0.20479594,
0.2070703,
0.20820165,
0.20985326,
0.21057773,
0.2106282,
0.21087901,
0.21163842,
0.21164386,
0.21241647,
0.21325043,
0.21359985,
0.21377844,
0.21390967,
0.21405254,
0.21409293,
0.2155605,
0.21588352,
0.21662429,
0.21708475,
0.21852593,
0.21858494,
0.21995236,
0.22119941,
0.2221413,
0.22214983,
0.22413689,
0.22554468,
0.2258444,
0.22608356,
0.22632273,
0.22638406,
0.22657664,
0.2283191,
0.22838587,
0.23007241,
0.23228931,
0.23242752,
0.2327156,
0.23382755,
0.23464675,
0.23644666,
0.2373474,
0.23742661,
0.23768595,
0.2389889,
0.23915431,
0.23989353,
0.24065605,
0.24167946,
0.24254215,
0.24255225,
0.2429304,
0.24396625,
0.24527153,
0.24533132,
0.24572268,
0.24629496,
0.24803275,
0.24929377,
0.24959195,
0.2502939,
0.25067517,
0.25080562,
0.25126064,
0.251454,
0.25190514,
0.25202316,
0.25236017,
0.25266376,
0.25532869,
0.2553916,
0.255689,
0.25624883,
0.25705796,
0.25837955,
0.2587903,
0.26076728,
0.2619918,
0.26326525,
0.26363954,
0.26636347,
0.2672277,
0.2673271,
0.2674133,
0.2702467,
0.27173838,
0.27337912,
0.27368972,
0.27371767,
0.27567753,
0.2761745,
0.2804328,
0.2810998,
0.28227076,
0.28264347,
0.28323206,
0.28380743,
0.28455365,
0.28492948,
0.2853643,
0.28571063,
0.28623322,
0.28692508,
0.2882055,
0.28860694,
0.2894378,
0.29072058,
0.29132622,
0.2913472,
0.29139456,
0.291612,
0.29180378,
0.29181698,
0.29247856,
0.2937225,
0.2945681,
0.29526928,
0.29719034,
0.29756925,
0.2976772,
0.29784182,
0.3004982,
0.30051062,
0.3010534,
0.30320272,
0.3034815,
0.30449638,
0.30473942,
0.30574653,
0.30605325,
0.3068414,
0.30779493,
0.307892,
0.30857453,
0.3087966,
0.30888823,
0.3092066,
0.30972606,
0.31059265,
0.31063145,
0.3119647,
0.31416374,
0.31578428,
0.3167844,
0.3171517,
0.31893066,
0.31962484,
0.32019478,
0.32073832,
0.32141852,
0.32149774,
0.32271916,
0.3239499,
0.32413238,
0.32640985,
0.32779434,
0.33081877,
0.33087546,
0.33435106,
0.33688012,
0.33733281,
0.33739802,
0.33744305,
0.33790895,
0.33960173,
0.33963278,
0.3398308,
0.34351838,
0.3460901,
0.34758177,
0.34771997,
0.34833652,
0.34882492,
0.34954008,
0.34961462,
0.3497086,
0.35053322,
0.35067764,
0.35069084,
0.3517523,
0.35195187,
0.35235178,
0.35936663,
0.35962132,
0.36002043,
0.36104774,
0.36130244,
0.36211,
0.36220396,
0.3623212,
0.36238718,
0.3631808,
0.3631994,
0.36365366,
0.36368936,
0.36375305,
0.36460486,
0.3651585,
0.36589074,
0.36639935,
0.367071,
0.3673684,
0.36761612,
0.36957988,
0.36998442,
0.37023678,
0.37120274,
0.3716733,
0.37191322,
0.3725981,
0.37380788,
0.37461698,
0.37587413,
0.37704742,
0.3772004,
0.37739763,
0.3783954,
0.3786113,
0.37878212,
0.3801736,
0.38029474,
0.381805,
0.3819704,
0.38223985,
0.38332617,
0.38543123,
0.38676915,
0.38678545,
0.3869951,
0.38704014,
0.3871077,
0.3874905,
0.38826233,
0.38865292,
0.38874298,
0.3890334,
0.3890396,
0.38952726,
0.39068657,
0.39358756,
0.3940084,
0.39412567,
0.39529583,
0.39543018,
0.39652425,
0.3989811,
0.39923888,
0.399367,
0.40152022,
0.4037938,
0.4045827,
0.40671343,
0.40806296,
0.4083922,
0.4086966,
0.40940785,
0.41169465,
0.41185614,
0.4127297,
0.41274136,
0.4146461,
0.41759756,
0.41795707,
0.41812712,
0.4202648,
0.42082158,
0.4215018,
0.42283112,
0.42301127,
0.42327142,
0.42411855,
0.42489505,
0.42590216,
0.4259208,
0.42634788,
0.4274862,
0.42775488,
0.42846695,
0.43051687,
0.43069547,
0.43076846,
0.43358403,
0.43373,
0.43373778,
0.4340771,
0.43476197,
0.4357093,
0.43590266,
0.43599272,
0.4365122,
0.4372328,
0.43833697,
0.4386196,
0.43933553,
0.44196087,
0.4423491,
0.443562,
0.44364432,
0.44388348,
0.4439021,
0.4454776,
0.44548693,
0.44627973,
0.44767588,
0.4499153,
0.4507803,
0.45502073,
0.45675775,
0.45778197,
0.45880926,
0.45942736,
0.46000585,
0.46133363,
0.46169007,
0.4618368,
0.46236873,
0.4639512,
0.46566492,
0.46641114,
0.46680793,
0.46696323,
0.46727693,
0.4677242,
0.46817768,
0.46844944,
0.46982384,
0.46989062,
0.47050405,
0.4706089,
0.47088066,
0.47111127,
0.47314027,
0.47355878,
0.47501394,
0.47540763,
0.47586963,
0.4758805,
0.4782263,
0.47827056,
0.47855476,
0.47917673,
0.47931418,
0.47959527,
0.48119405,
0.4832906,
0.48639503,
0.4906176,
0.49384394,
0.49532706,
0.49581546,
0.49872577,
0.4994681,
0.5002935,
0.5005948,
0.50064373,
0.50139534,
0.5020259,
0.50258416,
0.5034352,
0.5037311,
0.5069038,
0.50725245,
0.5097155,
0.51018995,
0.51026917,
0.5105883,
0.5106512,
0.5109804,
0.5126033,
0.5127803,
0.5141322,
0.51527756,
0.51741135,
0.51753324,
0.5186141,
0.51902103,
0.51908547,
0.51932466,
0.5214662,
0.5217644,
0.5232118,
0.5240201,
0.52425694,
0.5247228,
0.5249154,
0.5261399,
0.52952236,
0.5314333,
0.5315513,
0.5319357,
0.5325538,
0.53316486,
0.53325963,
0.53554404,
0.5358904,
0.53597814,
0.5361451,
0.5363788,
0.54076445,
0.5409842,
0.54109526,
0.5413538,
0.5416442,
0.54461044,
0.5465819,
0.5466324,
0.54714566,
0.54727924,
0.54755646,
0.54835314,
0.5488951,
0.54938275,
0.5499636,
0.5532303,
0.5546474,
0.55543166,
0.55576324,
0.5558416,
0.55664456,
0.55875814,
0.5595339,
0.55966353,
0.55967057,
0.56284875,
0.56314224,
0.5635359,
0.5640391,
0.564321,
0.5646223,
0.5675365,
0.56984574,
0.57017034,
0.5704025,
0.5704157,
0.57059664,
0.5708412,
0.57313186,
0.573517,
0.57418245,
0.5753853,
0.5761656,
0.57882124,
0.578961,
0.58016145,
0.5809162,
0.5818604,
0.5821664,
0.58226424,
0.582272,
0.5829965,
0.58399117,
0.5841853,
0.58455956,
0.58468145,
0.58625776,
0.5878255,
0.58804137,
0.58969605,
0.59014565,
0.59119934,
0.59123665,
0.5913329,
0.59243786,
0.59306604,
0.59353274,
0.59444124,
0.59570146,
0.5958692,
0.596617,
0.5992617,
0.5997167,
0.6026255,
0.6033523,
0.604128,
0.60421497,
0.6049441,
0.6053339,
0.6053432,
0.6057959,
0.6066555,
0.60668963,
0.6067681,
0.6067968,
0.6070632,
0.60711205,
0.60903543,
0.61219424,
0.6122618,
0.6140858,
0.6142877,
0.61474967,
0.61515033,
0.6154089,
0.6166894,
0.61727875,
0.6177803,
0.6183845,
0.620123,
0.6215611,
0.6225729,
0.62268233,
0.6232212,
0.62342393,
0.6234674,
0.62347746,
0.62351865,
0.6253776,
0.6255111,
0.6255383,
0.62697095,
0.6282234,
0.6282894,
0.62850916,
0.6288656,
0.6299752,
0.6301553,
0.6304939,
0.63086194,
0.63107085,
0.631668,
0.63203216,
0.63230467,
0.6327978,
0.63318366,
0.6348687,
0.635625,
0.63615143,
0.63635254,
0.6363689,
0.6364092,
0.63669187,
0.6367944,
0.6368472,
0.63752896,
0.6375538,
0.6391883,
0.63936067,
0.6418672,
0.6433612,
0.6469129,
0.6504079,
0.65659034,
0.6577357,
0.657922,
0.6580354,
0.6582443,
0.6613153,
0.6639057,
0.66502,
0.665263,
0.6655045,
0.66667855,
0.668244,
0.67350864,
0.6750197,
0.6778057,
0.67893475,
0.68021524,
0.6812829,
0.6813916,
0.6823195,
0.68240494,
0.6847616,
0.68606687,
0.68760824,
0.6910031,
0.69139516,
0.69245356,
0.69334185,
0.6941036,
0.6955021,
0.698233,
0.698431,
0.699119,
0.6993605,
0.699647,
0.7003443,
0.7005951,
0.7006627,
0.70122874,
0.7014834,
0.7026598,
0.7027475,
0.7031987,
0.7034907,
0.70354193,
0.70472604,
0.70541793,
0.7054381,
0.70877004,
0.70913655,
0.7097655,
0.7102795,
0.71161824,
0.71170753,
0.7124623,
0.7127892,
0.7130338,
0.71315414,
0.71376836,
0.71436626,
0.71503013,
0.71644104,
0.71722686,
0.71796066,
0.7179855,
0.71954626,
0.72043145,
0.72161096,
0.7225,
0.7248225,
0.7256627,
0.72621864,
0.7264175,
0.7271567,
0.7274587,
0.7276366,
0.72893876,
0.7291833,
0.73051655,
0.7307798,
0.73154855,
0.7315524,
0.7315571,
0.7327389,
0.7333632,
0.73353714,
0.7379399,
0.7383188,
0.7403625,
0.74212825,
0.74314547,
0.74319905,
0.74327284,
0.74519545,
0.74589896,
0.7497597,
0.7500284,
0.7521148,
0.7533176,
0.75363207,
0.75394267,
0.75531393,
0.75623256,
0.7564678,
0.75779176,
0.7591739,
0.76006144,
0.76032543,
0.76096064,
0.76128906,
0.7640658,
0.7652554,
0.7655008,
0.7664489,
0.7678489,
0.76795065,
0.76849806,
0.7685928,
0.7703112,
0.7711063,
0.7713936,
0.77295125,
0.7735018,
0.7735802,
0.77380073,
0.7738069,
0.7749414,
0.77779424,
0.7784488,
0.7788829,
0.7807838,
0.781165,
0.7813094,
0.7830488,
0.78440535,
0.78769845,
0.7879159,
0.7892584,
0.79046124,
0.7909691,
0.7923652,
0.7930726,
0.79332805,
0.7949571,
0.79663515,
0.79710025,
0.79766864,
0.80047333,
0.8005153,
0.8016039,
0.80190367,
0.8030063,
0.8044816,
0.80457246,
0.8055058,
0.8055648,
0.8056914,
0.80611384,
0.80866075,
0.80915457,
0.8096531,
0.81227374,
0.8131745,
0.8136062,
0.81376153,
0.8146172,
0.81509167,
0.8158099,
0.81784743,
0.8187769,
0.81952155,
0.81968075,
0.82111335,
0.8226858,
0.82493293,
0.8254454,
0.8291734,
0.830575,
0.83075356,
0.83086616,
0.8319144,
0.83280975,
0.8334674,
0.83402336,
0.83482397,
0.8352029,
0.8358287,
0.8431425,
0.8432986,
0.8445185,
0.84488887,
0.84541225,
0.8455497,
0.845597,
0.84747696,
0.8475996,
0.8488839,
0.8497334,
0.8509316,
0.85112023,
0.85141146,
0.8518665,
0.85189754,
0.85315543,
0.8532572,
0.8548241,
0.85494447,
0.85636,
0.8579643,
0.85802794,
0.85805976,
0.85904205,
0.85923696,
0.8598263,
0.86024487,
0.8613366,
0.8636676,
0.86444956,
0.86640245,
0.86692584,
0.867144,
0.8673482,
0.8695356,
0.8708883,
0.87088984,
0.87166864,
0.87195516,
0.8737178,
0.87427145,
0.8747327,
0.8748849,
0.87619096,
0.87814075,
0.8785833,
0.87868816,
0.87918043,
0.8822228,
0.88727695,
0.8909498,
0.89099485,
0.89350367,
0.8938997,
0.8945574,
0.8953782,
0.89598846,
0.8963604,
0.8966143,
0.8969661,
0.89800656,
0.89848024,
0.8990269,
0.89961004,
0.9008035,
0.90189064,
0.90309805,
0.9034475,
0.903939,
0.9050486,
0.90586627,
0.907045,
0.90954995,
0.910818,
0.9114648,
0.9134658,
0.91398996,
0.91415846,
0.9192398,
0.92030054,
0.92093956,
0.9211306,
0.92121524,
0.92203444,
0.92292196,
0.92298955,
0.923582,
0.9263114,
0.9281152,
0.9282006,
0.9288195,
0.92894757,
0.9294422,
0.93125224,
0.93215215,
0.93234706,
0.93598497,
0.9379487,
0.93825775,
0.9418537,
0.94565934,
0.9500605,
0.95225954,
0.9541425,
0.95487165,
0.95502853,
0.9552017,
0.95875335,
0.95881855,
0.9597993,
0.9625877,
0.9643884,
0.96479523,
0.9675619,
0.96829647,
0.9708488,
0.9732746,
0.97862464,
0.97946095,
0.9796877,
0.9835841,
0.9836967,
0.9851247,
0.98604405,
0.9875901,
0.99003756,
0.99052984,
0.9922933,
0.992923,
0.99487436,
0.9959319,
0.99642503,
0.99650264,
0.9970128,
0.99756336,
0.9977971,
0.99837166,
0.9989797,
0.99948287,
0.999899,
1.0008417,
1.0010592,
1.0027922,
1.0040774,
1.0075592,
1.011013,
1.0112484,
1.0140841,
1.0144172,
1.014508,
1.014536,
1.0159756,
1.0167303,
1.0172297,
1.0210345,
1.0231202,
1.0232707,
1.024708,
1.0263714,
1.0266936,
1.0268008,
1.0270026,
1.0282847,
1.0301801,
1.0305978,
1.0313269,
1.036465,
1.038862,
1.0390763,
1.0408794,
1.0433121,
1.0438821,
1.0443728,
1.0475239,
1.047593,
1.048006,
1.0488547,
1.0495605,
1.0509846,
1.0511594,
1.0521215,
1.0546552,
1.055361,
1.0569955,
1.0589375,
1.0593188,
1.059513,
1.0599617,
1.0605954,
1.0627819,
1.064015,
1.0640446,
1.0641277,
1.0668826,
1.0705422,
1.0723981,
1.0737841,
1.0743043,
1.0765268,
1.0773203,
1.0786233,
1.0826494,
1.084346,
1.085941,
1.0870855,
1.0871282,
1.0891385,
1.0891781,
1.0926522,
1.0944133,
1.094699,
1.0949576,
1.096318,
1.0991825,
1.1037304,
1.104194,
1.108603,
1.1087706,
1.1093034,
1.1103601,
1.1107298,
1.1128666,
1.1128916,
1.1145874,
1.1153919,
1.1159424,
1.1216885,
1.1218313,
1.1239861,
1.1242672,
1.1258341,
1.1277326,
1.1296521,
1.1326277,
1.1328886,
1.1336923,
1.134134,
1.1374955,
1.1432253,
1.1450213,
1.1455253,
1.1460836,
1.1462808,
1.1477989,
1.149619,
1.1508746,
1.1525604,
1.1525937,
1.1534572,
1.1561229,
1.1601529,
1.1625297,
1.1638048,
1.1657009,
1.1659557,
1.1702124,
1.1727997,
1.1755058,
1.1774074,
1.1785799,
1.1790303,
1.181731,
1.1822706,
1.1831177,
1.186014,
1.1867983,
1.1878505,
1.1924217,
1.1949445,
1.19495,
1.1955922,
1.2031964,
1.206915,
1.2071075,
1.2104396,
1.2139741,
1.2146932,
1.2150037,
1.2150046,
1.2159557,
1.2166142,
1.2177145,
1.2190337,
1.2206224,
1.2209625,
1.2221832,
1.2303683,
1.2337724,
1.2347764,
1.2349783,
1.2357385,
1.2373933,
1.2458819,
1.2469884,
1.25202,
1.2525325,
1.2536725,
1.2584766,
1.2605056,
1.2615259,
1.2661003,
1.2661406,
1.2684298,
1.268794,
1.2700247,
1.2703305,
1.2714907,
1.2746774,
1.2754849,
1.2794746,
1.2801284,
1.2813988,
1.2815804,
1.2815859,
1.2828244,
1.2836047,
1.2842633,
1.2847819,
1.2926883,
1.2945145,
1.2967563,
1.2978597,
1.3001542,
1.3002101,
1.3024037,
1.3032819,
1.3058304,
1.3085622,
1.3090699,
1.311293,
1.3131341,
1.316237,
1.3181611,
1.3234266,
1.324742,
1.3253196,
1.3337104,
1.3347517,
1.3387297,
1.3388035,
1.3395008,
1.3398619,
1.3429058,
1.3448982,
1.3464007,
1.3538435,
1.3638672,
1.3657696,
1.370861,
1.3719304,
1.3744376,
1.3763928,
1.3766032,
1.3793179,
1.3809423,
1.3813632,
1.3871543,
1.3889526,
1.389837,
1.3932893,
1.3966943,
1.3990408,
1.4156936,
1.4204379,
1.4215219,
1.421536,
1.4225711,
1.4233468,
1.4235238,
1.4278278,
1.4281836,
1.4307995,
1.4309455,
1.4329373,
1.439845,
1.4443486,
1.4447764,
1.4468924,
1.4470865,
1.4484252,
1.451219,
1.462913,
1.477838,
1.4808742,
1.482994,
1.4855618,
1.4861287,
1.4892937,
1.4938929,
1.5014886,
1.5021292,
1.5046054,
1.5067143,
1.5094383,
1.5180597,
1.51949,
1.5213722,
1.5228678,
1.5298003,
1.5300332,
1.5306902,
1.5327286,
1.5423268,
1.543215,
1.5459414,
1.5463893,
1.5470883,
1.5529368,
1.5543989,
1.557011,
1.561469,
1.5627866,
1.5651425,
1.5676359,
1.5679566,
1.5774996,
1.5781714,
1.5787032,
1.5834281,
1.5924721,
1.5937781,
1.5986413,
1.5989317,
1.6044526,
1.605035,
1.6056694,
1.6140944,
1.6149415,
1.6152909,
1.6162568,
1.6172026,
1.617389,
1.6239084,
1.6294115,
1.631609,
1.6429869,
1.6444933,
1.65072,
1.6521643,
1.6526682,
1.6557983,
1.6572604,
1.6589494,
1.6637208,
1.6714292,
1.6795598,
1.6813986,
1.6846412,
1.6876564,
1.6970489,
1.6992588,
1.6996998,
1.701579,
1.7025744,
1.7085891,
1.710563,
1.7241943,
1.7312977,
1.7324175,
1.7406569,
1.7416903,
1.745815,
1.7468851,
1.7511497,
1.7515681,
1.7620896,
1.7641466,
1.7849932,
1.7963587,
1.7983527,
1.8075496,
1.8093138,
1.8102548,
1.8175974,
1.8235244,
1.8521615,
1.8532145,
1.8619679,
1.8655506,
1.8700372,
1.9031804,
1.934745,
1.9383548,
1.9779584,
1.996745,
2.0099561,
2.0420232,
2.0427048,
2.0456967,
2.0463288,
2.101589,
2.119143,
2.1202247,
2.1898763,
2.210469,
2.3424554,
2.570571,


==> plots/data/pdf_pois_cifar_clean.csv <==
clean,adv
-3.7483084,0.20761742
-3.4945729,0.23177181
-3.4151578,0.34134293
-3.2923412,0.44853017
-3.2637982,0.5610075
-3.2597744,0.6032048
-2.9929812,0.62173545
-2.9754233,0.6562994
-2.9304216,0.66815865
-2.920691,0.69701093
-2.9202023,0.78017604
-2.9067166,0.7850332
-2.9053624,0.80794984
-2.8345525,0.88921356
-2.8045902,0.9803156
-2.7814748,1.0779411
-2.7712626,1.1022067
-2.7553027,1.2294983
-2.7349634,1.2346058
-2.7210472,1.2624081
-2.71555,1.2698717
-2.705058,1.2801241
-2.701659,1.2917075
-2.6755524,1.3073162
-2.651921,1.380265
-2.6507316,1.4053475
-2.6397097,1.414916
-2.5995224,1.425597
-2.5858088,1.4260291
-2.5802782,1.4958537
-2.5695539,1.5082179
-2.5406706,1.5348389
-2.5158463,1.5694344
-2.5060549,1.5748943
-2.4947853,1.5992914
-2.4813542,1.6021233
-2.4719963,1.6065927
-2.4593349,1.6227462
-2.4481974,1.6411822
-2.4386272,1.6439027
-2.437156,1.6587433
-2.4272528,1.724826
-2.4231672,1.7531747
-2.4157538,1.7849039
-2.4119124,1.8061371
-2.3887494,1.9576763
-2.3679469,1.9632564
-2.3617594,1.9661018
-2.3498309,1.975193
-2.3496954,1.9811332
-2.3153808,
-2.3049767,
-2.303923,
-2.3012776,
-2.2940981,
-2.2764227,
-2.274323,
-2.2640388,
-2.2590637,
-2.2535286,
-2.2488284,
-2.2449903,
-2.243815,
-2.2310321,
-2.22648,
-2.2022219,
-2.202022,
-2.200386,
-2.1837325,
-2.1683471,
-2.1665518,
-2.1604905,
-2.1566937,
-2.1513143,
-2.1470788,
-2.1126869,
-2.1036518,
-2.0941193,
-2.0922878,
-2.0813243,
-2.0803783,
-2.074575,
-2.0607383,
-2.0585527,
-2.0583627,
-2.032941,
-2.0295014,
-2.0257723,
-2.0233877,
-2.0105627,
-2.0002162,
-1.998659,
-1.9903133,
-1.9789733,
-1.9687005,
-1.9546874,
-1.9513115,
-1.9378154,
-1.9281514,
-1.9267362,
-1.9243809,
-1.9243748,
-1.9192472,
-1.9185084,
-1.9103422,
-1.9084918,
-1.9067566,
-1.8979568,
-1.8974863,
-1.8957894,
-1.8824105,
-1.8768724,
-1.8760954,
-1.8759683,
-1.870419,
-1.8703717,
-1.868958,
-1.8624294,
-1.8600703,
-1.846714,
-1.8391242,
-1.8372552,
-1.8367494,
-1.8229744,
-1.8219771,
-1.8203832,
-1.7898685,
-1.789419,
-1.7852812,
-1.7807223,
-1.777239,
-1.7746701,
-1.7717437,
-1.7697469,
-1.7627012,
-1.758077,
-1.7544019,
-1.7531303,
-1.7479463,
-1.7440368,
-1.735691,
-1.7316898,
-1.7190504,
-1.7188392,
-1.7096509,
-1.7085063,
-1.7060564,
-1.7058316,
-1.7032982,
-1.7022047,
-1.701723,
-1.698048,
-1.6873971,
-1.6851832,
-1.6837867,
-1.6771898,
-1.670858,
-1.6620245,
-1.6549015,
-1.6503614,
-1.6406546,
-1.6390252,
-1.6223449,
-1.621579,
-1.619967,
-1.602892,
-1.5979244,
-1.5973006,
-1.5964746,
-1.5918542,
-1.5913484,
-1.590515,
-1.58697,
-1.5812072,
-1.5800438,
-1.5757315,
-1.5732883,
-1.5676479,
-1.5670993,
-1.5650401,
-1.5627329,
-1.5609962,
-1.5598238,
-1.5485387,
-1.5423062,
-1.5415035,
-1.5411938,
-1.5404581,
-1.5387566,
-1.5370228,
-1.5323408,
-1.5281998,
-1.5255709,
-1.5247668,
-1.5237236,
-1.5175031,
-1.5160031,
-1.5131465,
-1.512764,
-1.5090559,
-1.5047954,
-1.4982368,
-1.4929152,
-1.4906192,
-1.4896903,
-1.4882586,
-1.4861189,
-1.4817991,
-1.4781774,
-1.4781744,
-1.4761475,
-1.4756433,
-1.4746212,
-1.4684165,
-1.4674215,
-1.4671389,
-1.4667706,
-1.4649752,
-1.4605246,
-1.460197,
-1.4522239,
-1.4511484,
-1.4510349,
-1.4458193,
-1.4428161,
-1.4395087,
-1.4391118,
-1.4372803,
-1.4372157,
-1.436501,
-1.4355503,
-1.435173,
-1.4333167,
-1.4320158,
-1.4320008,
-1.4307292,
-1.428948,
-1.4224329,
-1.4216821,
-1.4145778,
-1.4103212,
-1.409959,
-1.4094434,
-1.407303,
-1.4019768,
-1.4019363,
-1.4013366,
-1.4000342,
-1.3969265,
-1.396441,
-1.3948162,
-1.3932568,
-1.3920656,
-1.3905061,
-1.3842744,
-1.3829811,
-1.3813584,
-1.3795953,
-1.3786018,
-1.375719,
-1.3755559,
-1.3736154,
-1.3733448,
-1.3730202,
-1.3690047,
-1.3688784,
-1.3686439,
-1.3681178,
-1.3628541,
-1.3623062,
-1.3609955,
-1.3522905,
-1.3462473,
-1.3460776,
-1.345341,
-1.3437102,
-1.3424543,
-1.3415104,
-1.3310543,
-1.3309596,
-1.3131617,
-1.3110627,
-1.310481,
-1.3063265,
-1.3062506,
-1.3043228,
-1.2995439,
-1.2981776,
-1.2978874,
-1.2968887,
-1.2951984,
-1.2948393,
-1.294619,
-1.2931055,
-1.2928927,
-1.2912883,
-1.2902173,
-1.2893335,
-1.2851692,
-1.2846882,
-1.2845657,
-1.2828228,
-1.2802188,
-1.2758013,
-1.2716317,
-1.2698979,
-1.2669181,
-1.2597717,
-1.2593486,
-1.2584152,
-1.2580281,
-1.2519482,
-1.2484152,
-1.245709,
-1.2438542,
-1.2422113,
-1.2407901,
-1.2397538,
-1.237376,
-1.2364448,
-1.2362839,
-1.2355001,
-1.2351446,
-1.2332305,
-1.2290436,
-1.2285018,
-1.2268326,
-1.2267619,
-1.2263246,
-1.225688,
-1.2218176,
-1.2216297,
-1.2205325,
-1.2194653,
-1.2166907,
-1.2153476,
-1.2131863,
-1.2127119,
-1.2114344,
-1.210135,
-1.2068936,
-1.2063149,
-1.2038882,
-1.2022822,
-1.202174,
-1.1990498,
-1.1970222,
-1.1950569,
-1.19339,
-1.1914217,
-1.1900576,
-1.1898472,
-1.1880218,
-1.1861368,
-1.1839559,
-1.179104,
-1.1773634,
-1.1764007,
-1.1753516,
-1.1740477,
-1.1676626,
-1.1672906,
-1.1664406,
-1.1645031,
-1.1619201,
-1.1610656,
-1.1576747,
-1.157329,
-1.1537855,
-1.1535796,
-1.1496663,
-1.1475943,
-1.1460987,
-1.1386856,
-1.1385293,
-1.1331761,
-1.13314,
-1.1305622,
-1.129344,
-1.1262702,
-1.1252142,
-1.1247377,
-1.1238916,
-1.117953,
-1.116561,
-1.1158628,
-1.1129687,
-1.1097536,
-1.1091787,
-1.1091374,
-1.107847,
-1.1073118,
-1.1059809,
-1.1057878,
-1.1053872,
-1.102493,
-1.102469,
-1.101855,
-1.10024,
-1.0999912,
-1.0997131,
-1.0979192,
-1.0943553,
-1.093567,
-1.0911095,
-1.0901693,
-1.085706,
-1.0833304,
-1.0819565,
-1.0797237,
-1.0782537,
-1.0775135,
-1.076677,
-1.076586,
-1.0758059,
-1.0752957,
-1.0743803,
-1.0742977,
-1.0736145,
-1.0710751,
-1.0705993,
-1.0683861,
-1.0632448,
-1.060555,
-1.0574834,
-1.0563164,
-1.0561863,
-1.0554678,
-1.0536281,
-1.0524249,
-1.0517726,
-1.0514299,
-1.0493218,
-1.0478766,
-1.04724,
-1.0459204,
-1.0444037,
-1.0438964,
-1.0436507,
-1.0414058,
-1.0400757,
-1.0373348,
-1.0372589,
-1.0362991,
-1.0353477,
-1.033178,
-1.0327977,
-1.0298427,
-1.0285794,
-1.0281991,
-1.0263307,
-1.0241776,
-1.0217209,
-1.0215254,
-1.0197256,
-1.0172665,
-1.0165818,
-1.0153989,
-1.0134465,
-1.0114623,
-1.0111678,
-1.009963,
-1.0099096,
-1.0073643,
-1.0070125,
-1.0056883,
-1.0043648,
-1.0040011,
-1.0021689,
-1.0019854,
-1.0019433,
-0.9949729,
-0.9944453,
-0.9924973,
-0.9913482,
-0.99106187,
-0.99055684,
-0.9905065,
-0.9881827,
-0.9866917,
-0.9849774,
-0.9835112,
-0.98321205,
-0.9821855,
-0.98131746,
-0.9798557,
-0.9784007,
-0.978385,
-0.97417706,
-0.9728033,
-0.97212315,
-0.97146326,
-0.9703976,
-0.9702736,
-0.9691433,
-0.9688194,
-0.96738994,
-0.96666247,
-0.965799,
-0.9655735,
-0.96549535,
-0.9645604,
-0.9621435,
-0.9588292,
-0.9570879,
-0.9568196,
-0.95662266,
-0.95659864,
-0.95650095,
-0.9554758,
-0.9535677,
-0.9512402,
-0.9505202,
-0.94654834,
-0.94646865,
-0.9450445,
-0.94380975,
-0.94252235,
-0.9424299,
-0.941359,
-0.93946886,
-0.9392088,
-0.9387286,
-0.93381727,
-0.9329936,
-0.9325818,
-0.9302204,
-0.9302159,
-0.9285144,
-0.9278388,
-0.9272233,
-0.9238188,
-0.919998,
-0.91906536,
-0.9169295,
-0.91627413,
-0.91547304,
-0.9131643,
-0.90782315,
-0.9056226,
-0.9047621,
-0.90387154,
-0.901668,
-0.9003791,
-0.898964,
-0.898837,
-0.89852285,
-0.89758193,
-0.8965155,
-0.8955325,
-0.89456975,
-0.893462,
-0.8928653,
-0.8921581,
-0.8910631,
-0.89031607,
-0.88984036,
-0.8847269,
-0.8830885,
-0.88138705,
-0.8797975,
-0.8756701,
-0.87544763,
-0.87529886,
-0.87520564,
-0.8713277,
-0.87090236,
-0.8690303,
-0.8683644,
-0.8680841,
-0.8647097,
-0.8638206,
-0.8612774,
-0.85225445,
-0.8463324,
-0.84391165,
-0.8434389,
-0.8430857,
-0.84277755,
-0.8371673,
-0.8324898,
-0.8317007,
-0.831509,
-0.8314188,
-0.8308146,
-0.830532,
-0.83003974,
-0.8260228,
-0.82355475,
-0.823182,
-0.82251763,
-0.8203555,
-0.8202307,
-0.8181993,
-0.8159785,
-0.8150143,
-0.81337446,
-0.8129145,
-0.8125169,
-0.80961,
-0.80872846,
-0.80848795,
-0.8082978,
-0.80667526,
-0.8057396,
-0.80518645,
-0.7995379,
-0.7980882,
-0.7969533,
-0.79491293,
-0.7916881,
-0.7904165,
-0.7903022,
-0.787726,
-0.78747797,
-0.78598994,
-0.78417873,
-0.78211874,
-0.7810681,
-0.78093284,
-0.7807472,
-0.7803977,
-0.7802361,
-0.7789743,
-0.7786767,
-0.7782807,
-0.7777651,
-0.77569383,
-0.7729297,
-0.7719339,
-0.77041507,
-0.7672473,
-0.7658059,
-0.7615311,
-0.76138085,
-0.76111555,
-0.7587978,
-0.7580981,
-0.75805455,
-0.7578809,
-0.75659955,
-0.75618696,
-0.7561667,
-0.7556496,
-0.7554542,
-0.75274116,
-0.7525142,
-0.7508721,
-0.749121,
-0.7434462,
-0.74340934,
-0.74254805,
-0.74222267,
-0.7412126,
-0.73989516,
-0.73983127,
-0.7377841,
-0.73769766,
-0.73676646,
-0.73463964,
-0.7343766,
-0.734315,
-0.7341353,
-0.73227155,
-0.7304964,
-0.7291136,
-0.7284913,
-0.7276541,
-0.72207546,
-0.71995836,
-0.71724606,
-0.7172288,
-0.7132103,
-0.7124099,
-0.71177036,
-0.7110414,
-0.711,
-0.7101245,
-0.70814794,
-0.70767826,
-0.7062338,
-0.7045361,
-0.7027331,
-0.7026181,
-0.70177567,
-0.70128566,
-0.6981645,
-0.6979729,
-0.6979466,
-0.6965164,
-0.69642925,
-0.6941145,
-0.69358164,
-0.69192827,
-0.6905139,
-0.6897526,
-0.6889041,
-0.68862677,
-0.6875994,
-0.68609184,
-0.68376285,
-0.6828257,
-0.6798218,
-0.6795587,
-0.6765473,
-0.67645115,
-0.67529297,
-0.6752795,
-0.6751209,
-0.675039,
-0.67344874,
-0.6710784,
-0.6707154,
-0.6686246,
-0.66767013,
-0.66739136,
-0.6663324,
-0.6651337,
-0.66097474,
-0.66025096,
-0.66003454,
-0.6589448,
-0.658775,
-0.65829545,
-0.65794826,
-0.65596575,
-0.65554035,
-0.6543439,
-0.6517699,
-0.64693147,
-0.6441974,
-0.64385545,
-0.6438299,
-0.64367956,
-0.64353377,
-0.6430889,
-0.6429814,
-0.64219457,
-0.64024204,
-0.6401466,
-0.6398355,
-0.6383692,
-0.63805133,
-0.6371555,
-0.63620555,
-0.6350189,
-0.63069075,
-0.62973255,
-0.6296574,
-0.62949884,
-0.6291065,
-0.629102,
-0.6276741,
-0.6274644,
-0.62662643,
-0.6262334,
-0.62461686,
-0.6214033,
-0.6192351,
-0.6187278,
-0.6173788,
-0.61700004,
-0.6163582,
-0.61589754,
-0.6137271,
-0.6136647,
-0.6132123,
-0.6113477,
-0.61123496,
-0.6112267,
-0.6095395,
-0.6089834,
-0.6081003,
-0.6067761,
-0.60668063,
-0.60443133,
-0.6036512,
-0.60352045,
-0.6033506,
-0.6029275,
-0.60248405,
-0.6019099,
-0.60003406,
-0.5979636,
-0.5968032,
-0.59525126,
-0.5950221,
-0.5949409,
-0.5937482,
-0.5930989,
-0.59230226,
-0.5911396,
-0.59091717,
-0.59088784,
-0.5883146,
-0.5882101,
-0.5880162,
-0.58675665,
-0.5866635,
-0.5859067,
-0.5834326,
-0.583247,
-0.58269835,
-0.5804663,
-0.5779088,
-0.5772986,
-0.5772753,
-0.5772091,
-0.57714224,
-0.5762186,
-0.57613367,
-0.57566845,
-0.57437956,
-0.57424957,
-0.5713509,
-0.5707895,
-0.569811,
-0.5685379,
-0.56850183,
-0.5677322,
-0.56531227,
-0.5648336,
-0.5627691,
-0.5614524,
-0.5583666,
-0.5583508,
-0.5577135,
-0.55735123,
-0.5549629,
-0.55131793,
-0.5501846,
-0.54940975,
-0.5489235,
-0.54853195,
-0.54753166,
-0.5463232,
-0.5434373,
-0.542809,
-0.542304,
-0.53972393,
-0.5392828,
-0.5365036,
-0.5362684,
-0.5342039,
-0.53410244,
-0.5338627,
-0.5321928,
-0.53161484,
-0.53066415,
-0.5301193,
-0.5282367,
-0.52756333,
-0.5274303,
-0.52612185,
-0.5226445,
-0.521034,
-0.51919645,
-0.5182826,
-0.5179933,
-0.5166202,
-0.5129655,
-0.51219517,
-0.51113325,
-0.50598973,
-0.5048038,
-0.5038831,
-0.5029648,
-0.50209147,
-0.5001713,
-0.4982872,
-0.49800238,
-0.49776337,
-0.4971516,
-0.49649402,
-0.49645796,
-0.49613103,
-0.49329475,
-0.4888419,
-0.4882587,
-0.48629418,
-0.48625433,
-0.4857613,
-0.48521796,
-0.4846265,
-0.48150086,
-0.47816104,
-0.478019,
-0.47764173,
-0.47518495,
-0.4727492,
-0.4724749,
-0.46972504,
-0.4692478,
-0.46637392,
-0.46623716,
-0.46621835,
-0.46604025,
-0.46564043,
-0.4641689,
-0.46256363,
-0.46191806,
-0.46181285,
-0.4613762,
-0.46087793,
-0.45839337,
-0.4570293,
-0.4566092,
-0.45640028,
-0.4559922,
-0.4537654,
-0.45235926,
-0.45204738,
-0.45084718,
-0.44817996,
-0.44757646,
-0.44750208,
-0.44601253,
-0.44270802,
-0.4409201,
-0.4391307,
-0.43903825,
-0.43620798,
-0.43551806,
-0.4353452,
-0.43520242,
-0.43449822,
-0.43448544,
-0.43305528,
-0.43258932,
-0.43239993,
-0.43157098,
-0.43129066,
-0.42912173,
-0.4250717,
-0.42356786,
-0.42165822,
-0.42129824,
-0.4210803,
-0.42100137,
-0.4205369,
-0.42037082,
-0.41979665,
-0.4196952,
-0.41861373,
-0.418011,
-0.41625842,
-0.41545278,
-0.41476813,
-0.4140504,
-0.4138287,
-0.41218886,
-0.4119258,
-0.41160867,
-0.41024312,
-0.41001314,
-0.4091947,
-0.4085747,
-0.4073339,
-0.4072768,
-0.40684617,
-0.4059699,
-0.40374306,
-0.40278712,
-0.40236023,
-0.4010646,
-0.40106007,
-0.4005618,
-0.39932477,
-0.399306,
-0.39923987,
-0.399185,
-0.39834702,
-0.39712954,
-0.39667788,
-0.39627954,
-0.395755,
-0.39494482,
-0.3947051,
-0.39396706,
-0.39386788,
-0.3936454,
-0.39277136,
-0.39199954,
-0.3919289,
-0.3907738,
-0.39074674,
-0.39072195,
-0.3906385,
-0.390631,
-0.39041832,
-0.38975018,
-0.3895548,
-0.38903698,
-0.38885963,
-0.38654414,
-0.38646147,
-0.38639984,
-0.38580614,
-0.38406783,
-0.383541,
-0.38136378,
-0.38051304,
-0.380362,
-0.38004258,
-0.377552,
-0.37753472,
-0.37701014,
-0.3755642,
-0.37451127,
-0.37205452,
-0.37061906,
-0.36822242,
-0.36682457,
-0.3657942,
-0.36540264,
-0.36444893,
-0.3632833,
-0.3625791,
-0.36052066,
-0.35996303,
-0.357386,
-0.35567626,
-0.35561612,
-0.35548687,
-0.3545016,
-0.35390413,
-0.35366064,
-0.35289332,
-0.35163826,
-0.35157436,
-0.34854192,
-0.3484224,
-0.34838635,
-0.3479354,
-0.34755966,
-0.34752885,
-0.34752283,
-0.3458822,
-0.34484133,
-0.34429047,
-0.34276935,
-0.34266713,
-0.34116182,
-0.34110922,
-0.34062445,
-0.3399556,
-0.33969104,
-0.3372944,
-0.3367315,
-0.3361378,
-0.33579358,
-0.33541858,
-0.3353622,
-0.33535168,
-0.33440626,
-0.33417928,
-0.33310232,
-0.33287913,
-0.3323711,
-0.33219373,
-0.33206296,
-0.33180517,
-0.3316406,
-0.33003983,
-0.32962498,
-0.3272366,
-0.32676688,
-0.32644746,
-0.32630092,
-0.32527283,
-0.3247272,
-0.32471067,
-0.32222608,
-0.32208404,
-0.321694,
-0.32077938,
-0.3192485,
-0.31733584,
-0.31703746,
-0.3156291,
-0.31541264,
-0.31330234,
-0.31281233,
-0.3122419,
-0.31204575,
-0.31097782,
-0.30986404,
-0.3095176,
-0.30919594,
-0.30913055,
-0.3076688,
-0.30572608,
-0.3049678,
-0.3047656,
-0.3037007,
-0.30360976,
-0.29926586,
-0.29888335,
-0.29847226,
-0.29755837,
-0.29709017,
-0.29590425,
-0.2930529,
-0.29131612,
-0.29089224,
-0.29057434,
-0.2900212,
-0.2899528,
-0.28963417,
-0.2893824,
-0.2886166,
-0.28538874,
-0.28494534,
-0.28411412,
-0.2820301,
-0.2814071,
-0.28073597,
-0.27938095,
-0.27827093,
-0.27806124,
-0.27774334,
-0.27765992,
-0.2774555,
-0.27735856,
-0.276722,
-0.2760569,
-0.2739804,
-0.2737324,
-0.27361214,
-0.27291697,
-0.27182725,
-0.27085477,
-0.2697575,
-0.26835138,
-0.26827472,
-0.26798087,
-0.26738867,
-0.26492363,
-0.26399246,
-0.26226243,
-0.26115316,
-0.26072854,
-0.25987706,
-0.25874448,
-0.25853857,
-0.2552799,
-0.25389105,
-0.25261796,
-0.2500815,
-0.24871297,
-0.24839206,
-0.2471866,
-0.24706635,
-0.24590673,
-0.24329664,
-0.24328236,
-0.24299678,
-0.24247596,
-0.24096237,
-0.2403942,
-0.23801935,
-0.23778486,
-0.23750755,
-0.23674098,
-0.23646817,
-0.23576474,
-0.23367697,
-0.23309979,
-0.23196046,
-0.23130511,
-0.23094888,
-0.22988471,
-0.22957282,
-0.22681993,
-0.225504,
-0.22515604,
-0.22477275,
-0.22390172,
-0.22310509,
-0.22112253,
-0.22054234,
-0.2204965,
-0.22024775,
-0.21948569,
-0.21925722,
-0.21893406,
-0.21840572,
-0.2183614,
-0.21738514,
-0.21582045,
-0.2143324,
-0.21408288,
-0.21330129,
-0.21327499,
-0.21229123,
-0.21044846,
-0.20874546,
-0.20871541,
-0.20789398,
-0.20630373,
-0.20487054,
-0.20447223,
-0.20437077,
-0.20319687,
-0.20261142,
-0.2022101,
-0.20087838,
-0.20066795,
-0.19741455,
-0.19741455,
-0.19689898,
-0.1958844,
-0.19387105,
-0.1936313,
-0.1931428,
-0.19308119,
-0.19081229,
-0.18861555,
-0.1845362,
-0.18158191,
-0.18120915,
-0.18074395,
-0.18037044,
-0.18004276,
-0.17993905,
-0.17364116,
-0.17156842,
-0.17154363,
-0.17132944,
-0.16895308,
-0.16859008,
-0.16673379,
-0.16621298,
-0.16504508,
-0.1647332,
-0.16428302,
-0.16204795,
-0.16034572,
-0.1602157,
-0.15975727,
-0.15811516,
-0.15633853,
-0.15621753,
-0.15585904,
-0.15546975,
-0.15129647,
-0.1505795,
-0.14997602,
-0.14939958,
-0.1488179,
-0.14839478,
-0.14799872,
-0.14332116,
-0.14320767,
-0.14312124,
-0.14196989,
-0.14194734,
-0.14126194,
-0.14072083,
-0.1407088,
-0.14042999,
-0.13896374,
-0.13747193,
-0.13717583,
-0.13633035,
-0.13577196,
-0.13462436,
-0.1344981,
-0.13353613,
-0.13284247,
-0.13228408,
-0.13046911,
-0.12783572,
-0.124547,
-0.12344149,
-0.12303942,
-0.121377766,
-0.12071491,
-0.12058038,
-0.11790792,
-0.11726536,
-0.11690612,
-0.115904324,
-0.114287764,
-0.11410213,
-0.11275087,
-0.110711955,
-0.10794329,
-0.107227825,
-0.1070467,
-0.10622753,
-0.10615764,
-0.10607046,
-0.10536401,
-0.10516636,
-0.104054086,
-0.102728374,
-0.10246984,
-0.1011261,
-0.101014115,
-0.10099457,
-0.100016825,
-0.09904809,
-0.09853404,
-0.098030515,
-0.09492516,
-0.09440435,
-0.09116522,
-0.090884894,
-0.09079847,
-0.0902754,
-0.08964561,
-0.08929089,
-0.088144794,
-0.08793436,
-0.08645534,
-0.084640376,
-0.082219675,
-0.08036713,
-0.080354355,
-0.079452515,
-0.07911958,
-0.07847777,
-0.07768941,
-0.0775143,
-0.0772212,
-0.076441854,
-0.072725505,
-0.07270521,
-0.072307646,
-0.071019515,
-0.069559276,
-0.06845903,
-0.06760228,
-0.061077427,
-0.059109904,
-0.0588153,
-0.058304258,
-0.05758278,
-0.057204757,
-0.05640437,
-0.054557092,
-0.053455338,
-0.053155474,
-0.053150967,
-0.052529443,
-0.051381096,
-0.0509918,
-0.048790548,
-0.048505712,
-0.046669707,
-0.046293188,
-0.04436249,
-0.042706102,
-0.042385947,
-0.041584056,
-0.039157342,
-0.038278043,
-0.037660282,
-0.036882438,
-0.034356523,
-0.032783557,
-0.031952355,
-0.0317299,
-0.030873148,
-0.030500386,
-0.030344818,
-0.029267114,
-0.02907021,
-0.026959894,
-0.024716556,
-0.024316737,
-0.02306092,
-0.022942176,
-0.02242136,
-0.020598883,
-0.019143155,
-0.018838031,
-0.017913641,
-0.017710725,
-0.015873969,
-0.014327305,
-0.013779434,
-0.012655135,
-0.0059732175,
-0.0040815985,
-0.0035780687,
-0.002848326,
-0.0026867455,
-0.0026529264,
-0.0017766339,
-0.0009920291,
-0.0005937144,
0.00024725572,
0.00063504896,
0.0011874288,
0.001909656,
0.0020862673,
0.0020922795,
0.0040440215,
0.0041988385,
0.0056177406,
0.0069126394,
0.009286745,
0.011736005,
0.012807697,
0.01363063,
0.015002937,
0.015704872,
0.017042609,
0.019312251,
0.020115644,
0.020208836,
0.020689819,
0.021201616,
0.021786312,
0.02274828,
0.024439238,
0.024695512,
0.025041971,
0.025187017,
0.026779525,
0.026800567,
0.027069619,
0.027243976,
0.027419835,
0.028505806,
0.028611774,
0.02903113,
0.029219767,
0.029753357,
0.031307537,
0.03178702,
0.03219811,
0.032510746,
0.033804145,
0.0356176,
0.037402503,
0.037419036,
0.040293667,
0.041578796,
0.04190421,
0.042072557,
0.042105623,
0.043371964,
0.045491297,
0.046021134,
0.04613762,
0.046594556,
0.04739269,
0.049182847,
0.050976768,
0.052555747,
0.05276167,
0.053119402,
0.053812318,
0.05395586,
0.055017784,
0.055251513,
0.057052195,
0.057541445,
0.05838918,
0.058410224,
0.06032514,
0.0611864,
0.06410763,
0.06432031,
0.065154515,
0.06527476,
0.065803096,
0.06828843,
0.06845001,
0.06906552,
0.069122635,
0.069278955,
0.070273235,
0.070598654,
0.07178007,
0.0726496,
0.0733102,
0.07347704,
0.07393623,
0.07443826,
0.07452618,
0.07468702,
0.07522361,
0.0767109,
0.07734445,
0.07870323,
0.08133286,
0.0815756,
0.08359048,
0.08622311,
0.08630428,
0.08759391,
0.08773596,
0.08783967,
0.08819965,
0.08821243,
0.08866411,
0.08868364,
0.090139374,
0.09133206,
0.092422545,
0.09250747,
0.0927938,
0.09453436,
0.09629296,
0.09679874,
0.096921995,
0.097673535,
0.099546365,
0.10014985,
0.10177993,
0.10231728,
0.10313946,
0.10394135,
0.10431411,
0.10492211,
0.10742623,
0.10810787,
0.10852873,
0.10901724,
0.10916754,
0.11252841,
0.11269902,
0.114917554,
0.11534292,
0.11657695,
0.11962067,
0.120160274,
0.12050899,
0.12085545,
0.12122746,
0.12233823,
0.12406677,
0.124102086,
0.12484611,
0.12722774,
0.12726004,
0.12729837,
0.12762229,
0.12975214,
0.12991598,
0.1328635,
0.133836,
0.1349355,
0.13631232,
0.13695262,
0.13771619,
0.13907497,
0.13941766,
0.14037062,
0.14091773,
0.14147988,
0.14149491,
0.14281537,
0.14344591,
0.14441088,
0.145206,
0.1465693,
0.14784239,
0.14797993,
0.14809191,
0.14916284,
0.15004064,
0.15047729,
0.15132052,
0.15270334,
0.15276948,
0.15322265,
0.1537352,
0.15524279,
0.15555392,
0.15595825,
0.15598154,
0.15601988,
0.15616943,
0.15644674,
0.15679245,
0.15687212,
0.15736061,
0.15880282,
0.16121675,
0.16130167,
0.16206674,
0.16334811,
0.1636089,
0.16384412,
0.16445287,
0.16533743,
0.1664467,
0.16719222,
0.16733427,
0.17014351,
0.17255218,
0.17290016,
0.17382304,
0.17391323,
0.17405376,
0.17507209,
0.17731918,
0.17962566,
0.17981204,
0.18000293,
0.18533207,
0.18598968,
0.18841864,
0.18940692,
0.18941894,
0.18993299,
0.19035536,
0.19188549,
0.19309996,
0.1940161,
0.19541019,
0.19591898,
0.19606929,
0.19705682,
0.19770314,
0.19991791,
0.20039213,
0.2004688,
0.20178473,
0.20194331,
0.20201169,
0.20258963,
0.20282938,
0.20284966,
0.2029391,
0.20321791,
0.20422798,
0.20571376,
0.2059783,
0.20808037,
0.20871766,
0.20928508,
0.21011327,
0.21040486,
0.21226868,
0.21255276,
0.21386419,
0.21402803,
0.21462023,
0.2146766,
0.21477656,
0.214993,
0.21499375,
0.21561001,
0.21594219,
0.21761812,
0.21807355,
0.21830727,
0.21866801,
0.22199282,
0.22269851,
0.22278945,
0.2231329,
0.22433385,
0.22610898,
0.2267072,
0.22701384,
0.2271416,
0.2276579,
0.23091581,
0.23175304,
0.23469155,
0.23551747,
0.2359496,
0.23658241,
0.23852137,
0.2390031,
0.23933755,
0.2398313,
0.23987488,
0.24147041,
0.24158539,
0.24224675,
0.2424256,
0.24305163,
0.24324328,
0.24519502,
0.24732037,
0.24753155,
0.24764052,
0.24844317,
0.24962534,
0.24963737,
0.24965614,
0.24995376,
0.25064743,
0.251417,
0.25148162,
0.25149742,
0.25181004,
0.25187242,
0.25377232,
0.25734437,
0.25789902,
0.2582996,
0.2589797,
0.25990185,
0.26268256,
0.2638384,
0.26396242,
0.26407665,
0.2644306,
0.2649815,
0.2653535,
0.26561654,
0.2666093,
0.26818454,
0.26906836,
0.26947418,
0.26967937,
0.27013254,
0.27037904,
0.27129817,
0.2716589,
0.27279523,
0.27281854,
0.27384588,
0.27492282,
0.27543238,
0.27589005,
0.27744123,
0.27765015,
0.277941,
0.27862188,
0.28114256,
0.2821346,
0.28232622,
0.28294024,
0.28339565,
0.28441548,
0.28462967,
0.28466424,
0.28481758,
0.2857412,
0.2866566,
0.28690836,
0.28699327,
0.28841066,
0.28859556,
0.28925163,
0.2897657,
0.29010463,
0.29197595,
0.29631308,
0.2997243,
0.3018985,
0.3022878,
0.30277932,
0.304223,
0.30504593,
0.30640396,
0.30641073,
0.3086503,
0.30866835,
0.30933723,
0.30994672,
0.30999255,
0.31012106,
0.31346467,
0.3141914,
0.315109,
0.31525332,
0.31551334,
0.31675714,
0.31720656,
0.31749517,
0.31779277,
0.31839025,
0.3195581,
0.3196423,
0.32054865,
0.32126787,
0.32259208,
0.32310763,
0.3239629,
0.3250248,
0.3255058,
0.32563657,
0.32571247,
0.32835937,
0.3293747,
0.33027506,
0.33044037,
0.330989,
0.33122423,
0.33208925,
0.3322125,
0.33223054,
0.33276865,
0.33397713,
0.33412367,
0.33576953,
0.33581463,
0.3367473,
0.33989924,
0.3405418,
0.3408582,
0.34196973,
0.3423673,
0.34262732,
0.34278136,
0.3432398,
0.34388387,
0.3447925,
0.3495933,
0.35040948,
0.35066125,
0.3522763,
0.3531105,
0.35368994,
0.3568569,
0.35728005,
0.3572838,
0.35768735,
0.35791883,
0.36121058,
0.3615683,
0.36248744,
0.3633795,
0.36382443,
0.36424604,
0.36556348,
0.3670515,
0.3673356,
0.36755353,
0.36862823,
0.36897472,
0.37112635,
0.37155023,
0.37231228,
0.37401527,
0.37449625,
0.37622705,
0.37654644,
0.37726867,
0.37738216,
0.37754223,
0.3793429,
0.37999374,
0.38132998,
0.38148102,
0.38172755,
0.3831239,
0.38485092,
0.38536048,
0.3856964,
0.38588205,
0.3865231,
0.3866471,
0.3872551,
0.39083618,
0.39169368,
0.39194018,
0.39221448,
0.39288786,
0.39324862,
0.39335006,
0.39412415,
0.39425868,
0.3946209,
0.39532286,
0.39634493,
0.39731216,
0.39750457,
0.3978157,
0.39869574,
0.39886636,
0.39919177,
0.40246546,
0.4039888,
0.40478545,
0.40609914,
0.40672067,
0.40676877,
0.40690178,
0.40736848,
0.40817264,
0.41057304,
0.41132158,
0.4118206,
0.41255108,
0.41306365,
0.41363254,
0.4146426,
0.4180155,
0.42214596,
0.42258036,
0.42274418,
0.4228261,
0.42394966,
0.42411348,
0.42425102,
0.42525733,
0.42551434,
0.42575184,
0.42644024,
0.42852876,
0.42915404,
0.42973498,
0.43031967,
0.43155146,
0.4331988,
0.43478683,
0.43584198,
0.44012272,
0.44039404,
0.44089982,
0.44443807,
0.446244,
0.44675052,
0.44798833,
0.4488646,
0.44905475,
0.44941548,
0.45035866,
0.45265988,
0.45331445,
0.45402315,
0.45602602,
0.45673245,
0.45891643,
0.45920652,
0.4602008,
0.46059835,
0.46127024,
0.4615889,
0.4624727,
0.46278384,
0.4632468,
0.46391714,
0.4656111,
0.4659974,
0.46633184,
0.46651748,
0.4692508,
0.46953112,
0.46975884,
0.46983474,
0.46998507,
0.47094253,
0.4716249,
0.47410274,
0.47434098,
0.47471374,
0.47495422,
0.47514588,
0.47590116,
0.4764167,
0.47702247,
0.4777304,
0.4790907,
0.47982794,
0.48192397,
0.4835691,
0.4844018,
0.48447695,
0.4852533,
0.48547348,
0.4873095,
0.49253568,
0.49372387,
0.49426347,
0.49427024,
0.49721175,
0.49750486,
0.49931982,
0.50335634,
0.5045776,
0.50539374,
0.50578004,
0.50708246,
0.50826687,
0.508684,
0.50882226,
0.50891393,
0.5109927,
0.51357573,
0.513826,
0.51389664,
0.51516145,
0.51600546,
0.51797825,
0.5196113,
0.5223672,
0.5230759,
0.5231676,
0.5233089,
0.5254493,
0.52618724,
0.52681404,
0.5269065,
0.528254,
0.5284584,
0.5288958,
0.5298585,
0.5301614,
0.53571373,
0.5359783,
0.5360715,
0.5361895,
0.5367464,
0.53840727,
0.5386846,
0.5399111,
0.54101056,
0.5456852,
0.546965,
0.5477038,
0.548036,
0.54863495,
0.54918504,
0.5498299,
0.55197924,
0.5524873,
0.55285704,
0.5546645,
0.5550185,
0.5552214,
0.55530185,
0.5561758,
0.5562337,
0.5586574,
0.558955,
0.55959684,
0.560782,
0.5628615,
0.5632576,
0.5643323,
0.56451565,
0.5648493,
0.5657136,
0.56712276,
0.5692947,
0.5700763,
0.5713622,
0.57149744,
0.57168984,
0.5726202,
0.57351005,
0.5738663,
0.57491916,
0.57533026,
0.5767988,
0.578628,
0.5786761,
0.57939535,
0.5836024,
0.5836678,
0.58396167,
0.5859157,
0.58625764,
0.58632076,
0.5886768,
0.5898169,
0.5901476,
0.5907947,
0.5916965,
0.5943299,
0.5954136,
0.5959803,
0.59759533,
0.5991465,
0.5997417,
0.60009646,
0.6002986,
0.6003204,
0.60079235,
0.60101706,
0.6019152,
0.60229015,
0.60277194,
0.6056255,
0.6081725,
0.60897285,
0.60977626,
0.6103767,
0.610521,
0.6109321,
0.6142261,
0.6154661,
0.61562395,
0.6168347,
0.61944175,
0.6200836,
0.62040746,
0.62192786,
0.6220323,
0.6222863,
0.62250954,
0.62326485,
0.6242291,
0.6246334,
0.6247814,
0.6264814,
0.6267542,
0.62697667,
0.62800026,
0.62910503,
0.6304172,
0.6307426,
0.6315723,
0.63157606,
0.6319541,
0.63226825,
0.6351519,
0.6360402,
0.63617396,
0.6363581,
0.63952136,
0.6402849,
0.6410462,
0.64228547,
0.64269584,
0.64371943,
0.6440441,
0.6443116,
0.6462972,
0.6463731,
0.64657,
0.64735913,
0.64761686,
0.64816403,
0.64926726,
0.6493815,
0.6502232,
0.65252066,
0.652783,
0.65421164,
0.6544867,
0.65450174,
0.65453255,
0.6546092,
0.6569126,
0.6572989,
0.65768147,
0.65852094,
0.65996766,
0.6613129,
0.66227186,
0.6631271,
0.66385233,
0.66477525,
0.6651405,
0.6652397,
0.66607016,
0.668596,
0.6687599,
0.6736163,
0.6737268,
0.67436033,
0.67487663,
0.6774942,
0.67992395,
0.6802246,
0.681264,
0.68388385,
0.68583405,
0.68635637,
0.68652624,
0.6875348,
0.6877873,
0.68938583,
0.69022006,
0.6902816,
0.6909903,
0.69183886,
0.69204175,
0.6920696,
0.69213647,
0.69231534,
0.6932352,
0.6933427,
0.6952478,
0.69573253,
0.69784886,
0.69825697,
0.69874173,
0.6993715,
0.69950753,
0.70077765,
0.701333,
0.70241296,
0.703393,
0.7037928,
0.70577085,
0.70691615,
0.70825016,
0.7100373,
0.7107362,
0.7108828,
0.711832,
0.7120492,
0.7121311,
0.7124422,
0.71422863,
0.714772,
0.71680343,
0.7185327,
0.7214434,
0.7222671,
0.7224835,
0.72330344,
0.7242301,
0.72462165,
0.7251184,
0.7254724,
0.7268176,
0.7274181,
0.72752106,
0.7278548,
0.72863036,
0.7295803,
0.73196715,
0.7354348,
0.7373737,
0.73789,
0.7387122,
0.7391113,
0.7398132,
0.74001086,
0.7402431,
0.7410352,
0.7420107,
0.74214673,
0.7428126,
0.7443848,
0.7448966,
0.7454422,
0.74548656,
0.74587363,
0.74749243,
0.7480215,
0.7484063,
0.7493389,
0.75089616,
0.7524443,
0.7532853,
0.75355506,
0.7549206,
0.755007,
0.755452,
0.75546926,
0.75559926,
0.75577134,
0.7571572,
0.7591713,
0.76031816,
0.7615041,
0.7652189,
0.76547974,
0.7663643,
0.7675307,
0.77072847,
0.77377295,
0.7754391,
0.77622145,
0.7765882,
0.77723676,
0.77739984,
0.77756894,
0.77914566,
0.77945155,
0.7796484,
0.7811455,
0.7812041,
0.7833445,
0.7833851,
0.78360003,
0.7842539,
0.7848799,
0.7858351,
0.78606355,
0.7861267,
0.7897461,
0.79181135,
0.7924945,
0.79263127,
0.79280937,
0.79315734,
0.7949159,
0.797641,
0.79788,
0.7988382,
0.7990171,
0.8015753,
0.80270183,
0.8045236,
0.80473703,
0.8080325,
0.80844736,
0.8124538,
0.81356984,
0.8139366,
0.81413424,
0.814873,
0.81583196,
0.8160807,
0.8165677,
0.816594,
0.81680894,
0.816933,
0.81695324,
0.82020664,
0.8220599,
0.824041,
0.8247369,
0.82506084,
0.8259935,
0.8263317,
0.82668716,
0.82835484,
0.8285893,
0.8286652,
0.830178,
0.8317375,
0.8318946,
0.8321268,
0.8333849,
0.8359671,
0.8369201,
0.83706737,
0.83946407,
0.8404726,
0.84077024,
0.8435524,
0.8451787,
0.84641576,
0.8503658,
0.85414535,
0.8560189,
0.8582194,
0.85870117,
0.85911,
0.8597488,
0.8606551,
0.8614954,
0.86180425,
0.8624235,
0.8647811,
0.86513203,
0.86617064,
0.8664292,
0.866454,
0.86716044,
0.87089336,
0.8725512,
0.8736845,
0.87374693,
0.8737965,
0.8766388,
0.8785169,
0.881989,
0.88323134,
0.8833636,
0.88497037,
0.88502747,
0.886384,
0.88642085,
0.8871273,
0.8879247,
0.88812006,
0.8892767,
0.89100975,
0.8930268,
0.89352965,
0.8952048,
0.8959015,
0.8960856,
0.8964012,
0.8964426,
0.8989069,
0.8995585,
0.90042347,
0.9016312,
0.90803957,
0.90815604,
0.90915185,
0.9098004,
0.9113794,
0.91230756,
0.9125082,
0.91381514,
0.91428936,
0.9152979,
0.9174721,
0.9175811,
0.9206639,
0.92761934,
0.9304872,
0.9342314,
0.9367287,
0.93708575,
0.9384535,
0.9390811,
0.9422931,
0.9426065,
0.94362783,
0.94448763,
0.94488066,
0.9460914,
0.94956124,
0.9516828,
0.95210296,
0.9547018,
0.9547574,
0.9565956,
0.9566505,
0.9609342,
0.96177447,
0.9642771,
0.9654848,
0.9662401,
0.96719533,
0.9695266,
0.97033525,
0.9713784,
0.97565234,
0.9774921,
0.9785773,
0.97963625,
0.97968584,
0.9811085,
0.98442954,
0.9863167,
0.9863715,
0.9866308,
0.9866624,
0.98786783,
0.990414,
0.9906004,
0.99101603,
0.992217,
0.9927183,
0.9929031,
0.9930249,
0.9965646,
1.0000397,
1.0001329,
1.002108,
1.0022808,
1.0035456,
1.0037351,
1.0052674,
1.0053779,
1.0054395,
1.0056492,
1.0056672,
1.006352,
1.0127512,
1.0131301,
1.0134239,
1.0140378,
1.0141581,
1.015783,
1.0178204,
1.0183164,
1.0183915,
1.0217073,
1.022791,
1.0269027,
1.0276031,
1.0291559,
1.0312105,
1.0325543,
1.0338048,
1.0357978,
1.0400666,
1.0418402,
1.0430133,
1.0430142,
1.0430397,
1.0434575,
1.0438739,
1.0440077,
1.0452583,
1.0459173,
1.0467688,
1.0481584,
1.0487446,
1.0496224,
1.0502522,
1.0527804,
1.0533718,
1.0536567,
1.0558399,
1.0564967,
1.056892,
1.0569882,
1.0596141,
1.0622813,
1.0624188,
1.0625571,
1.0654866,
1.0661848,
1.0671257,
1.0697885,
1.0711149,
1.072772,
1.0746284,
1.0754017,
1.0761862,
1.0778546,
1.0782259,
1.0803933,
1.0821129,
1.0840871,
1.085349,
1.0854151,
1.0881335,
1.0900656,
1.090373,
1.0920511,
1.0950956,
1.096032,
1.0968828,
1.0976682,
1.0984888,
1.1021662,
1.102617,
1.1026479,
1.1028433,
1.1034024,
1.1041238,
1.1052407,
1.1060463,
1.1102376,
1.1107231,
1.1110989,
1.1132889,
1.1133858,
1.1173179,
1.1177214,
1.1188691,
1.1234204,
1.1251451,
1.1281347,
1.1286353,
1.129259,
1.1307207,
1.1307523,
1.131277,
1.1316136,
1.1319691,
1.1322975,
1.1357207,
1.1362529,
1.1379596,
1.1397746,
1.1417736,
1.142719,
1.1461942,
1.1490711,
1.1519405,
1.1534998,
1.1544949,
1.1549691,
1.1562136,
1.1572441,
1.1584405,
1.165335,
1.1661723,
1.1670802,
1.1686757,
1.1707724,
1.171875,
1.1727505,
1.1740694,
1.1751186,
1.1758837,
1.1823686,
1.182939,
1.1857445,
1.1894451,
1.1946135,
1.199152,
1.1998802,
1.2008505,
1.2022024,
1.2022424,
1.2026707,
1.2032179,
1.205047,
1.2051282,
1.2051914,
1.2063051,
1.2067636,
1.2103672,
1.2117853,
1.2126887,
1.21515,
1.2171025,
1.218447,
1.2239558,
1.225219,
1.2255408,
1.2271715,
1.230395,
1.2308692,
1.232046,
1.2340113,
1.2401266,
1.2426758,
1.2442938,
1.2448417,
1.2480192,
1.2493893,
1.252808,
1.2529342,
1.2543577,
1.2550348,
1.2559179,
1.2566897,
1.2592081,
1.2609186,
1.264913,
1.2672976,
1.269683,
1.2703481,
1.2716483,
1.2718054,
1.2722096,
1.272947,
1.2736602,
1.2740269,
1.2753533,
1.2773486,
1.2814994,
1.2846341,
1.2855682,
1.2860981,
1.2872449,
1.2890735,
1.2908741,
1.2910988,
1.291231,
1.2969074,
1.2972306,
1.2987938,
1.3058515,
1.306343,
1.3080896,
1.3117841,
1.3127806,
1.3131602,
1.3188598,
1.3242537,
1.3244468,
1.3268028,
1.3299938,
1.3304906,
1.3308679,
1.3312159,
1.3333029,
1.3383133,
1.3413594,
1.3451426,
1.3503041,
1.3568726,
1.3586538,
1.3594894,
1.3629465,
1.3633704,
1.3689243,
1.370407,
1.3714359,
1.3715073,
1.3728691,
1.3730968,
1.3739024,
1.3747276,
1.381553,
1.3844405,
1.3851702,
1.386296,
1.3900146,
1.3912824,
1.393265,
1.3957143,
1.3968867,
1.396949,
1.4037745,
1.4049267,
1.4083319,
1.4086528,
1.4157984,
1.4173758,
1.4176164,
1.419402,
1.4196388,
1.4227486,
1.4303564,
1.4331416,
1.4420428,
1.4427854,
1.4435331,
1.4470044,
1.4478973,
1.4495192,
1.4501865,
1.4516873,
1.4518894,
1.4520007,
1.4544221,
1.4557463,
1.4627748,
1.4713603,
1.4743702,
1.4754509,
1.4764054,
1.4767075,
1.4797016,
1.4806958,
1.4824282,
1.4851803,
1.4854794,
1.4867525,
1.486954,
1.4898278,
1.4923229,
1.4928354,
1.4930955,
1.4971688,
1.4988486,
1.4999615,
1.5152342,
1.5169628,
1.5170876,
1.5175866,
1.5183051,
1.5214901,
1.5216141,
1.5224528,
1.5238034,
1.5368184,
1.537198,
1.5391963,
1.5461954,
1.5462337,
1.5469191,
1.5557263,
1.5583559,
1.5613456,
1.5629599,
1.5634747,
1.5640398,
1.5692878,
1.57158,
1.5730643,
1.5762756,
1.5763335,
1.584913,
1.5853331,
1.5867137,
1.5872195,
1.5916438,
1.593685,
1.5950934,
1.598346,
1.5998935,
1.6058306,
1.6061673,
1.6087984,
1.6147453,
1.6194544,
1.6220112,
1.6222141,
1.6228739,
1.6254901,
1.6321982,
1.6332451,
1.6494055,
1.6526634,
1.6547849,
1.6649946,
1.6712556,
1.6725761,
1.6805965,
1.6831577,
1.6861827,
1.6886221,
1.6918178,
1.6970694,
1.70786,
1.7104168,
1.7128946,
1.7152979,
1.7242992,
1.7283019,
1.7293359,
1.7321234,
1.7393885,
1.7395524,
1.7405106,
1.7439668,
1.745993,
1.7473668,
1.7503362,
1.7594967,
1.7606457,
1.7658952,
1.7714273,
1.7725899,
1.7748234,
1.7802917,
1.783421,
1.7901736,
1.7964919,
1.7990718,
1.8038359,
1.8157552,
1.8162347,
1.822731,
1.8313917,
1.8315014,
1.8416276,
1.844597,
1.8446473,
1.8460016,
1.8466682,
1.875767,
1.8766861,
1.8790287,
1.8863945,
1.902714,
1.9070332,
1.917381,
1.9174645,
1.9329499,
1.9337999,
1.9340013,
1.9354278,
1.9365077,
1.9529175,
1.9584594,
1.9619029,
1.965499,
1.9724619,
1.9743078,
1.9903666,
1.99924,
2.0008311,
2.0122304,
2.0192986,
2.02391,
2.0383432,
2.0441332,
2.0445247,
2.0643585,
2.0651197,
2.0695622,
2.0826201,
2.0934482,
2.1018677,
2.1028688,
2.104538,
2.1058426,
2.10804,
2.1151495,
2.1170907,
2.123239,
2.1246672,
2.1376739,
2.1449676,
2.1851583,
2.198556,
2.2001305,
2.2067807,
2.2111712,
2.2210531,
2.226664,
2.2536151,
2.255231,
2.2842755,
2.2901578,
2.3098586,
2.3375354,
2.3517027,
2.3698103,
2.3983507,
2.4503238,
2.4558048,
2.4647949,
2.557376,
2.6515772,
2.8585393,


==> plots/data/pois_cifar_aggregate.csv <==
Idx,Group,Initial,CosIn,Final
1,1,0.773,0.892,0.678
2,1,0.912,0.962,0.837
3,1,0.803,0.888,0.604


==> plots/data/pois_cifar_auprc_full.csv <==
Idx,Init-Normed,Init-Layer,CosIn,LayIn,TracInCP,TracIn,Inf-Func,Rep.-Pt.,Deep-KNN,Group
1,0.773,0.628,0.892,0.825,0.493,0.194,0.146,0.028,0.078,1
2,0.847,0.685,0.848,0.769,0.464,0.171,0.066,0.017,0.036,1
3,0.912,0.842,0.962,0.942,0.602,0.265,0.150,0.026,0.208,2
4,0.803,0.673,0.888,0.855,0.534,0.210,0.085,0.028,0.027,2

==> plots/data/pois_cifar_cnt_sweep_auprc.csv <==
#Pois,CosIn,Layer,TracInCP,TracIn,Inf-Func,Rep-Pt
40,0.726,0.692,0.270,0.107,0.066,0.025
50,0.906,0.857,0.495,0.192,0.096,0.023
100,0.835,0.805,0.275,0.122,0.067,0.031
150,0.790,0.761,0.241,0.107,0.060,0.038
200,0.857,0.839,0.255,0.123,0.074,0.048
250,0.837,0.821,0.242,0.129,0.069,0.054
400,0.869,0.866,0.238,0.139,0.090,0.080

==> plots/data/pois_cifar_cnt_sweep_detect_k=10.csv <==
x,CosIn,Layer,Max-KNN,Min-KNN,Most-Certain,Least-Certain,Random
50,0.750,0.193,0.181,0.026,0.054,0.014,0.039
150,0.866,0.352,0.364,0.016,0.055,0.013,0.053
200,0.884,0.427,0.415,0.014,0.055,0.013,0.046
250,0.853,0.389,0.342,0.021,0.088,0.022,0.087
400,0.808,0.436,0.401,0.021,0.085,0.017,0.069

==> plots/data/pois_cifar_cnt_sweep_detect_k=2.csv <==
x,CosIn,Layer,Max-KNN,Min-KNN,Most-Certain,Least-Certain,Random
50,0.758,0.402,0.400,0.016,0.054,0.014,0.039
150,0.840,0.499,0.467,0.012,0.055,0.013,0.053
200,0.721,0.463,0.474,0.011,0.055,0.013,0.046
250,0.737,0.512,0.492,0.018,0.088,0.022,0.087
400,0.717,0.418,0.460,0.016,0.085,0.017,0.069

==> plots/data/pois_cifar_detect_full.csv <==
X,CosIn,Layerwise,Max-KNN,Min-KNN,Most-Certain,Least-Certain,Random,Group
1,0.831,0.332,0.004,0.072,0.004,0.014,0.011,1
2,0.896,0.601,0.004,0.068,0.003,0.015,0.019,1
3,0.863,0.621,0.003,0.368,0.003,0.011,0.010,2
4,0.723,0.382,0.005,0.122,0.004,0.010,0.008,2

==> plots/data/pois_cifar_joint-opt_auprc.csv <==
Joint-Opt-Hyper,x,Hyp=0,Hyp=0.01
GAS,5,0.731,0.680
GAS-L,4,0.664,0.632
TracInCP,3,0.296,0.264
TracIn,2,0.109,0.111
Inf.-Func.,1,0.061,0.068
Rep.-Pt.,0,0.063,0.059

==> plots/data/pois_cifar_joint-opt_detect.csv <==
Joint-Opt-Hyper,x,Hyp=0,Hyp=0.01
GAS,6,0.860,0.779
GAS-L,5,0.507,0.372
Max-Knn,4,0.383,0.401
Min-KNN,3,0.012,0.013
Most-Certain,2,0.114,0.123
Least-Certain,1,0.012,0.011


==> plots/data/pois_nlp_aggregate.csv <==
Idx,Group,Initial,CosIn,Final
1,1,0.789,1.000,0.986
2,1,0.453,1.000,0.950
3,2,0.283,0.998,0.886
4,2,0.359,1.000,0.992

==> plots/data/pois_nlp_auprc_full.csv <==
RevIdx,RevType,Init-L2,Init-Layer,CosIn,LayIn,TracInCP,TracIn,InfFunc,RepPt
1,1,0.699,0.878,1.000,1.000,0.245,0.113,0.005,0.002
2,1,0.465,0.767,1.000,1.000,0.382,0.117,0.007,0.001
3,1,0.789,0.996,1.000,1.000,0.072,0.043,0.003,0.001
4,1,0.453,0.737,1.000,1.000,0.021,0.010,0.003,0.001
5,2,0.454,0.676,0.985,0.996,0.009,0.006,0.002,0.001
6,2,0.934,0.983,1.000,1.000,0.628,0.245,0.006,0.001
7,2,0.283,0.517,0.998,1.000,0.224,0.109,0.004,0.001
8,2,0.359,0.606,1.000,1.000,0.017,0.008,0.005,0.001

==> plots/data/pois_nlp_bottom_filt.csv <==
Method,x,All,Bottom10Percent,Diff
CosIn,5,0.998,0.976,0.022
Layer,4,0.999,0.988,0.011
TracInCP,3,0.199,0.034,0.165
TracIn,2,0.082,0.000,0.081
InfFunc,1,0.004,0.000,0.004
RepPt,0,0.001,0.000,0.001

==> plots/data/pois_nlp_cnt_sweep.csv <==
# Poison,CosIn,Layer,TracInCP,TracIn,Inf-Func,RepPt
50,0.996,0.999,0.316,0.120,0.005,0.001
45,1.000,1.000,0.298,0.114,0.010,0.001
40,1.000,1.000,0.363,0.118,0.014,0.001
25,1.000,1.000,0.407,0.127,0.019,0.001
10,0.999,0.999,0.575,0.048,0.002,0.001

==> plots/data/pois_nlp_detect_full.csv <==
X,CosIn,Layerwise,Max-KNN,Min-KNN,Most-Certain,Least-Certain,Random,Grp
1,1.000,1.000,0.017,0.043,0.010,0.078,0.044,1
2,1.000,1.000,0.009,0.698,0.015,0.021,0.048,1
3,1.000,1.000,0.012,0.038,0.014,0.022,0.041,1
4,1.000,1.000,0.010,0.079,0.015,0.020,0.019,1
5,1.000,1.000,0.009,0.687,0.034,0.011,0.020,2
6,1.000,1.000,0.009,0.193,0.022,0.014,0.068,2
7,0.867,0.909,0.009,0.754,0.049,0.020,0.029,2
8,0.950,1.000,0.012,0.055,0.021,0.015,0.032,2
